Gravitational polarization of test-mass potential in equilibrium polytropic sheets with non-negative polytropic indexes

Gravitational polarization is examined for equilibrium self-gravitating polytropic sheets perturbed by gravitational field due to test mass sheet. We find equilibrium solutions to the corresponding perturbed Lane-Emden equations for non-negative polytropic indexes. It is shown that gravitational polarization may be observed even in a finite extent of self-gravitating systems in addition to previously discussed infinite systems. In the polytropic sheets, the maximum gravitational amplification gets greater with a higher polytropic index while the height at which the maximum amplification occurs gets lower. The ratio of height change to the original height increases with polytropic index. The last result constrains the linear approximation method used for the present perturbation method.

==> Poly1D_n0_1_r_rho_DiffRho.txt <==
 1.4302614848197419e+00 2.1621490807641690e-02 9.6834314314517359e+13
 1.4299014468004572e+00 4.6624519860265945e-01 9.6044090380321450e+01
 1.4288216952703694e+00 5.3555121991893351e-01 2.7592489359860949e+01
 1.4270233174477425e+00 5.8074511566608866e-01 1.3308524460799209e+01
 1.4245081241466022e+00 6.1507015385212371e-01 7.9373972908436592e+00
 1.4212786479533988e+00 6.4304681625549798e-01 5.3188368466546443e+00
 1.4173381406769077e+00 6.6680525906374100e-01 3.8371506658581938e+00
 1.4126905700739343e+00 6.8753132936951500e-01 2.9131816411686229e+00
 1.4073406158541177e+00 7.0595772222832720e-01 2.2961050899806366e+00
 1.4012936649678613e+00 7.2257092921573507e-01 1.8624114639524745e+00
 1.3945558061821290e+00 7.3771150739250202e-01 1.5453290836632187e+00
 1.3871338239495750e+00 7.5162772774621578e-01 1.3060952900538589e+00
 1.3790351915771724e+00 7.6450649826716521e-01 1.1209064514720304e+00
 1.3702680637012286e+00 7.7649225742479411e-01 9.7446407583128958e-01
 1.3608412680763573e+00 7.8769907069217093e-01 8.5655844668496250e-01
 1.3507642966866771e+00 7.9821868026657083e-01 7.6015650434550175e-01
 1.3400472961881895e+00 8.0812603743213540e-01 6.8028062531833700e-01
 1.3287010576919551e+00 8.1748321112103617e-01 6.1332465076764575e-01
 1.3167370058983603e+00 8.2634221529745711e-01 5.5662221999430261e-01
 1.3041671875934118e+00 8.3474709707543182e-01 5.0816616260916647e-01
 1.2910042595186448e+00 8.4273550697843691e-01 4.6642129246791664e-01
 1.2772614756268572e+00 8.5033989903508811e-01 4.3019661135175985e-01
 1.2629526737365020e+00 8.5758846115128362e-01 3.9855626415826628e-01
 1.2480922615981773e+00 8.6450584582549561e-01 3.7075634399778012e-01
 1.2326952023872435e+00 8.7111375072465513e-01 3.4619929324551929e-01
 1.2167769996371733e+00 8.7743138493863471e-01 3.2440050225614803e-01
 1.2003536816288076e+00 8.8347584702037774e-01 3.0496350536040345e-01
 1.1834417852512358e+00 8.8926243427350082e-01 2.8756132859931449e-01
 1.1660583393505497e+00 8.9480489783450667e-01 2.7192230101171083e-01
 1.1482208475832401e+00 9.0011565467515486e-01 2.5781914595894528e-01
 1.1299472707914973e+00 9.0520596501547124e-01 2.4506051148431884e-01
 1.1112560089181656e+00 9.1008608178652628e-01 2.3348433408980510e-01
 1.0921658824795608e+00 9.1476537729764318e-01 2.2295259481569998e-01
 1.0726961136148065e+00 9.1925245121837806e-01 2.1334714256249737e-01
 1.0528663067307673e+00 9.2355522311249816e-01 2.0456634278784602e-01
 1.0326964287620748e+00 9.2768101215100662e-01 1.9652236973634302e-01
 1.0122067890661164e+00 9.3163660609777865e-01 1.8913900436152556e-01
 9.9141801897323290e-01 9.3542832129406384e-01 1.8234983246788897e-01
 9.7035105101271990e-01 9.3906205503081663e-01 1.7609676180612333e-01
 9.4902709783554329e-01 9.4254333147105063e-01 1.7032879496147274e-01
 9.2746763085499773e-01 9.4587734206443252e-01 1.6500100866138778e-01
 9.0569435862681535e-01 9.4906898125332051e-01 1.6007370059184745e-01
 8.8372920499048868e-01 9.5212287812182150e-01 1.5551167291077803e-01
 8.6159428699382279e-01 9.5504342454762903e-01 1.5128362787101038e-01
 8.3931189262294414e-01 9.5783480031464874e-01 1.4736165585737510e-01
 8.1690445836018599e-01 9.6050099558460666e-01 1.4372079994233872e-01
 7.9439454659245468e-01 9.6304583105391506e-01 1.4033868409490002e-01
 7.7180482289281627e-01 9.6547297608263938e-01 1.3719519455229653e-01
 7.4915803319818797e-01 9.6778596503034509e-01 1.3427220578458129e-01
 7.2647698090610546e-01 9.6998821200738083e-01 1.3155334399826776e-01
 7.0378450391363656e-01 9.7208302421157855e-01 1.2902378236821815e-01
 6.8110345162155417e-01 9.7407361400281567e-01 1.2667006317383514e-01
 6.5845666192692553e-01 9.7596310983867574e-01 1.2447994283585716e-01
 6.3586693822728735e-01 9.7775456618268453e-01 1.2244225650398043e-01
 6.1335702645955592e-01 9.7945097247403623e-01 1.2054679939669261e-01
 5.9094959219679788e-01 9.8105526123986653e-01 1.1878422253519567e-01
 5.6866719782591924e-01 9.8257031541337692e-01 1.1714594089001987e-01
 5.4653227982925356e-01 9.8399897491595056e-01 1.1562405226022508e-01
 5.2456712619292656e-01 9.8534404254721653e-01 1.1421126546679668e-01
 5.0279385396474430e-01 9.8660828922376720e-01 1.1290083665088409e-01
 4.8123438698419896e-01 9.8779445859578807e-01 1.1168651265217278e-01
 4.5991043380702196e-01 9.8890527106902293e-01 1.1056248058965140e-01
 4.3884346584650907e-01 9.8994342725024143e-01 1.0952332289921307e-01
 4.1805469575362564e-01 9.9091161083366008e-01 1.0856397718709652e-01
 3.9756505605766712e-01 9.9181249093834278e-01 1.0767970035406019e-01
 3.7739517808897477e-01 9.9264872390686587e-01 1.0686603652029365e-01
 3.5756537120493564e-01 9.9342295456971452e-01 1.0611878835140792e-01
 3.3809560234018093e-01 9.9413781698105430e-01 1.0543399144010759e-01
 3.1900547590157641e-01 9.9479593462719584e-01 1.0480789145010319e-01
 3.0031421402824471e-01 9.9539992011115941e-01 1.0423692376797988e-01
 2.8204063723650186e-01 9.9595237431385852e-01 1.0371769544711858e-01
 2.6420314546919216e-01 9.9645588503544946e-01 1.0324696925566051e-01
 2.4681969956850633e-01 9.9691302511890745e-01 1.0282164966854185e-01
 2.2990780319093443e-01 9.9732635006189374e-01 1.0243877066282850e-01
 2.1348448518256849e-01 9.9769839512284075e-01 1.0209548519546992e-01
 1.9756628243249827e-01 9.9803167193215736e-01 1.0178905625485245e-01
 1.8216922322156462e-01 9.9832866462059555e-01 1.0151684939080495e-01
 1.6730881108324014e-01 9.9859182548268344e-01 1.0127632663429138e-01
 1.5300000919288484e-01 9.9882357019539236e-01 1.0106504172583453e-01
 1.3925722530109702e-01 9.9902627261880106e-01 1.0088063657362296e-01
 1.2609429722633017e-01 9.9920225920864902e-01 1.0072083886560067e-01
 1.1352447892138166e-01 9.9935380307772226e-01 1.0058346075801650e-01
 1.0156042712778686e-01 9.9948311774664411e-01 1.0046639856279685e-01
 9.0214188631552394e-02 9.9959235063176188e-01 1.0036763335156507e-01
 7.9497188133064875e-02 9.9968357632146698e-01 1.0028523239167203e-01
 6.9420216743384860e-02 9.9975878969897558e-01 1.0021735132349585e-01
 5.9993421118513447e-02 9.9981989897269419e-01 1.0016223698472766e-01
 5.1226293242569713e-02 9.9986871868098981e-01 1.0011823078098810e-01
 4.3127660870167082e-02 9.9990696274012525e-01 1.0008377249887157e-01
 3.5705678637612724e-02 9.9993623760823402e-01 1.0005740445225930e-01
 2.8967819851880728e-02 9.9995803563842656e-01 1.0003777585117002e-01
 2.2920868965624216e-02 9.9997372869613488e-01 1.0002364727959417e-01
 1.7570914745807607e-02 9.9998456211382070e-01 1.0001389517009962e-01
 1.2923344142834166e-02 9.9999164905573090e-01 1.0000751616367398e-01
 8.9828368663431891e-03 9.9999596536092805e-01 1.0000363124841827e-01
 5.7533606731396967e-03 9.9999834492978446e-01 1.0000148957552076e-01
 3.2381673719993963e-03 9.9999947571218073e-01 1.0000047186027428e-01
 1.4397895493726224e-03 9.9999989635015762e-01 1.0000009328490651e-01
 3.6003801928475622e-04 9.9999999351859636e-01 1.0000000583326343e-01


==> Poly1D_n100_r_Phi_Phio_Est.txt <==
 7.2032908128180315e+00 3.6006843500114383e+00 3.6016454064090158e+00 1.0000000000000000e+00
 7.2029575648501938e+00 3.6005177260275194e+00 3.6014787824250969e+00 1.0000000000000000e+00
 7.2024021744108504e+00 3.6002400308078477e+00 3.6012010872054252e+00 1.0000000000000000e+00
 7.2016246757590983e+00 3.5998512814819716e+00 3.6008123378795491e+00 1.0000000000000000e+00
 7.2006251168547184e+00 3.5993515020297817e+00 3.6003125584273592e+00 1.0000000000000000e+00
 7.1994035593552113e+00 3.5987407232800281e+00 3.5997017796776056e+00 1.0000000000000000e+00
 7.1979600786119970e+00 3.5980189829084210e+00 3.5989800393059985e+00 1.0000000000000000e+00
 7.1962947636657670e+00 3.5971863254353060e+00 3.5981473818328835e+00 1.0000000000000000e+00
 7.1944077172409937e+00 3.5962428022229194e+00 3.5972038586204969e+00 1.0000000000000000e+00
 7.1922990557395874e+00 3.5951884714722162e+00 3.5961495278697937e+00 1.0000000000000000e+00
 7.1899689092337224e+00 3.5940233982192837e+00 3.5949844546168612e+00 1.0000000000000000e+00
 7.1874174214578117e+00 3.5927476543313284e+00 3.5937087107289059e+00 1.0000000000000000e+00
 7.1846447497996406e+00 3.5913613185022428e+00 3.5923223748998203e+00 1.0000000000000000e+00
 7.1816510652906560e+00 3.5898644762477505e+00 3.5908255326453280e+00 1.0000000000000000e+00
 7.1784365525954206e+00 3.5882572199001328e+00 3.5892182762977103e+00 1.0000000000000000e+00
 7.1750014100002186e+00 3.5865396486025318e+00 3.5875007050001093e+00 1.0000000000000000e+00
 7.1713458494008258e+00 3.5847118683028354e+00 3.5856729247004129e+00 1.0000000000000000e+00
 7.1674700962894411e+00 3.5827739917471431e+00 3.5837350481447205e+00 1.0000000000000000e+00
 7.1633743897407722e+00 3.5807261384728086e+00 3.5816871948703861e+00 1.0000000000000000e+00
 7.1590589823972897e+00 3.5785684348010673e+00 3.5795294911986448e+00 1.0000000000000000e+00
 7.1545241404536482e+00 3.5763010138292466e+00 3.5772620702268241e+00 1.0000000000000000e+00
 7.1497701436402581e+00 3.5739240154225516e+00 3.5748850718201290e+00 1.0000000000000000e+00
 7.1447972852060389e+00 3.5714375862054419e+00 3.5723986426030194e+00 1.0000000000000000e+00
 7.1396058719003195e+00 3.5688418795525823e+00 3.5698029359501597e+00 1.0000000000000000e+00
 7.1341962239539285e+00 3.5661370555793868e+00 3.5670981119769642e+00 1.0000000000000000e+00
 7.1285686750594319e+00 3.5633232811321385e+00 3.5642843375297160e+00 1.0000000000000000e+00
 7.1227235723505551e+00 3.5604007297777001e+00 3.5613617861752775e+00 1.0000000000000000e+00
 7.1166612763807651e+00 3.5573695817928050e+00 3.5583306381903825e+00 1.0000000000000000e+00
 7.1103821611010325e+00 3.5542300241529388e+00 3.5551910805505162e+00 1.0000000000000000e+00
 7.1038866138367665e+00 3.5509822505208057e+00 3.5519433069183832e+00 1.0000000000000000e+00
 7.0971750352639180e+00 3.5476264612343815e+00 3.5485875176319590e+00 1.0000000000000000e+00
 7.0902478393842685e+00 3.5441628632945568e+00 3.5451239196921343e+00 1.0000000000000000e+00
 7.0831054534998898e+00 3.5405916703523674e+00 3.5415527267499449e+00 1.0000000000000000e+00
 7.0757483181867862e+00 3.5369131026958156e+00 3.5378741590933931e+00 1.0000000000000000e+00
 7.0681768872677200e+00 3.5331273872362825e+00 3.5340884436338600e+00 1.0000000000000000e+00
 7.0603916277842149e+00 3.5292347574945300e+00 3.5301958138921075e+00 1.0000000000000000e+00
 7.0523930199677469e+00 3.5252354535862960e+00 3.5261965099838735e+00 1.0000000000000000e+00
 7.0441815572101216e+00 3.5211297222074833e+00 3.5220907786050608e+00 1.0000000000000000e+00
 7.0357577460330445e+00 3.5169178166189448e+00 3.5178788730165222e+00 1.0000000000000000e+00
 7.0271221060568676e+00 3.5125999966308563e+00 3.5135610530284338e+00 1.0000000000000000e+00
 7.0182751699685397e+00 3.5081765285866924e+00 3.5091375849842699e+00 1.0000000000000000e+00
 7.0092174834887553e+00 3.5036476853468002e+00 3.5046087417443776e+00 1.0000000000000000e+00
 6.9999496053382799e+00 3.4990137462715625e+00 3.4999748026691400e+00 1.0000000000000000e+00
 6.9904721072034937e+00 3.4942749972041693e+00 3.4952360536017468e+00 1.0000000000000000e+00
 6.9807855737011240e+00 3.4894317304529845e+00 3.4903927868505620e+00 1.0000000000000000e+00
 6.9708906023421857e+00 3.4844842447735154e+00 3.4854453011710929e+00 1.0000000000000000e+00
 6.9607878034951209e+00 3.4794328453499830e+00 3.4803939017475605e+00 1.0000000000000000e+00
 6.9504778003481524e+00 3.4742778437764987e+00 3.4752389001740762e+00 1.0000000000000000e+00
 6.9399612288708381e+00 3.4690195580378416e+00 3.4699806144354191e+00 1.0000000000000000e+00
 6.9292387377748437e+00 3.4636583124898443e+00 3.4646193688874218e+00 1.0000000000000000e+00
 6.9183109884739284e+00 3.4581944378393867e+00 3.4591554942369642e+00 1.0000000000000000e+00
 6.9071786550431415e+00 3.4526282711239933e+00 3.4535893275215708e+00 1.0000000000000000e+00
 6.8958424241772489e+00 3.4469601556910470e+00 3.4479212120886245e+00 1.0000000000000000e+00
 6.8843029951483681e+00 3.4411904411766066e+00 3.4421514975741840e+00 1.0000000000000000e+00
 6.8725610797628374e+00 3.4353194834838412e+00 3.4362805398814187e+00 1.0000000000000000e+00
 6.8606174023173061e+00 3.4293476447610756e+00 3.4303087011586531e+00 1.0000000000000000e+00
 6.8484726995540601e+00 3.4232752933794526e+00 3.4242363497770301e+00 1.0000000000000000e+00
 6.8361277206155719e+00 3.4171028039102085e+00 3.4180638603077860e+00 1.0000000000000000e+00
 6.8235832269982923e+00 3.4108305571015687e+00 3.4117916134991462e+00 1.0000000000000000e+00
 6.8108399925056782e+00 3.4044589398552616e+00 3.4054199962528391e+00 1.0000000000000000e+00
 6.7978988032004599e+00 3.3979883452026525e+00 3.3989494016002300e+00 1.0000000000000000e+00
 6.7847604573561489e+00 3.3914191722804969e+00 3.3923802286780744e+00 1.0000000000000000e+00
 6.7714257654078072e+00 3.3847518263063261e+00 3.3857128827039036e+00 1.0000000000000000e+00
 6.7578955499020434e+00 3.3779867185534442e+00 3.3789477749510217e+00 1.0000000000000000e+00
 6.7441706454462862e+00 3.3711242663255656e+00 3.3720853227231431e+00 1.0000000000000000e+00
 6.7302518986572899e+00 3.3641648929310675e+00 3.3651259493286449e+00 1.0000000000000000e+00
 6.7161401681089208e+00 3.3571090276568829e+00 3.3580700840544604e+00 1.0000000000000000e+00
 6.7018363242791912e+00 3.3499571057420181e+00 3.3509181621395956e+00 1.0000000000000000e+00
 6.6873412494965656e+00 3.3427095683507053e+00 3.3436706247482828e+00 1.0000000000000000e+00
 6.6726558378855341e+00 3.3353668625451895e+00 3.3363279189427670e+00 1.0000000000000000e+00
 6.6577809953114597e+00 3.3279294412581524e+00 3.3288904976557299e+00 1.0000000000000000e+00
 6.6427176393246983e+00 3.3203977632647717e+00 3.3213588196623491e+00 1.0000000000000000e+00
 6.6274666991040032e+00 3.3127722931544241e+00 3.3137333495520016e+00 1.0000000000000000e+00
 6.6120291153992055e+00 3.3050535013020252e+00 3.3060145576996027e+00 1.0000000000000000e+00
 6.5964058404731842e+00 3.2972418638390146e+00 3.2982029202365921e+00 1.0000000000000000e+00
 6.5805978380431300e+00 3.2893378626239875e+00 3.2902989190215650e+00 1.0000000000000000e+00
 6.5646060832210953e+00 3.2813419852129702e+00 3.2823030416105476e+00 1.0000000000000000e+00
 6.5484315624538452e+00 3.2732547248293451e+00 3.2742157812269226e+00 1.0000000000000000e+00
 6.5320752734620093e+00 3.2650765803334272e+00 3.2660376367310047e+00 1.0000000000000000e+00
 6.5155382251785365e+00 3.2568080561916908e+00 3.2577691125892683e+00 1.0000000000000000e+00
 6.4988214376864635e+00 3.2484496624456543e+00 3.2494107188432317e+00 1.0000000000000000e+00
 6.4819259421559856e+00 3.2400019146804153e+00 3.2409629710779928e+00 1.0000000000000000e+00
 6.4648527807808494e+00 3.2314653339928472e+00 3.2324263903904247e+00 1.0000000000000000e+00
 6.4476030067140728e+00 3.2228404469594589e+00 3.2238015033570364e+00 1.0000000000000000e+00
 6.4301776840029738e+00 3.2141277856039094e+00 3.2150888420014869e+00 1.0000000000000000e+00
 6.4125778875235380e+00 3.2053278873641915e+00 3.2062889437617690e+00 1.0000000000000000e+00
 6.3948047029141142e+00 3.1964412950594796e+00 3.1974023514570571e+00 1.0000000000000000e+00
 6.3768592265084463e+00 3.1874685568566457e+00 3.1884296132542231e+00 1.0000000000000000e+00
 6.3587425652680531e+00 3.1784102262364491e+00 3.1793712826340266e+00 1.0000000000000000e+00
 6.3404558367139350e+00 3.1692668619593900e+00 3.1702279183569675e+00 1.0000000000000000e+00
 6.3220001688576470e+00 3.1600390280312460e+00 3.1610000844288235e+00 1.0000000000000000e+00
 6.3033767001317180e+00 3.1507272936682815e+00 3.1516883500658590e+00 1.0000000000000000e+00
 6.2845865793194227e+00 3.1413322332621338e+00 3.1422932896597113e+00 1.0000000000000000e+00
 6.2656309654839220e+00 3.1318544263443835e+00 3.1328154827419610e+00 1.0000000000000000e+00
 6.2465110278967675e+00 3.1222944575508063e+00 3.1232555139483837e+00 1.0000000000000000e+00
 6.2272279459657698e+00 3.1126529165853074e+00 3.1136139729828849e+00 1.0000000000000000e+00
 6.2077829091622556e+00 3.1029303981835503e+00 3.1038914545811278e+00 1.0000000000000000e+00
 6.1881771169476902e+00 3.0931275020762676e+00 3.0940885584738451e+00 1.0000000000000000e+00
 6.1684117786996868e+00 3.0832448329522659e+00 3.0842058893498434e+00 1.0000000000000000e+00
 6.1484881136374128e+00 3.0732830004211289e+00 3.0742440568187064e+00 1.0000000000000000e+00
 6.1284073507463779e+00 3.0632426189756115e+00 3.0642036753731889e+00 1.0000000000000000e+00
 6.1081707287026257e+00 3.0531243079537354e+00 3.0540853643513128e+00 1.0000000000000000e+00
 6.0877794957963278e+00 3.0429286915005864e+00 3.0438897478981639e+00 1.0000000000000000e+00
 6.0672349098547800e+00 3.0326563985298125e+00 3.0336174549273900e+00 1.0000000000000000e+00
 6.0465382381648176e+00 3.0223080626848313e+00 3.0232691190824088e+00 1.0000000000000000e+00
 6.0256907573946394e+00 3.0118843222997422e+00 3.0128453786973197e+00 1.0000000000000000e+00
 6.0046937535150615e+00 3.0013858203599533e+00 3.0023468767575308e+00 1.0000000000000000e+00
 5.9835485217201860e+00 2.9908132044625155e+00 2.9917742608600930e+00 1.0000000000000000e+00
 5.9622563663475150e+00 2.9801671267761800e+00 2.9811281831737575e+00 1.0000000000000000e+00
 5.9408186007974848e+00 2.9694482440011649e+00 2.9704093003987424e+00 1.0000000000000000e+00
 5.9192365474524564e+00 2.9586572173286507e+00 2.9596182737262282e+00 1.0000000000000000e+00
 5.8975115375951406e+00 2.9477947123999928e+00 2.9487557687975703e+00 1.0000000000000000e+00
 5.8756449113264795e+00 2.9368613992656623e+00 2.9378224556632397e+00 1.0000000000000000e+00
 5.8536380174829832e+00 2.9258579523439141e+00 2.9268190087414916e+00 1.0000000000000000e+00
 5.8314922135535232e+00 2.9147850503791841e+00 2.9157461067767616e+00 1.0000000000000000e+00
 5.8092088655956040e+00 2.9036433764002245e+00 2.9046044327978020e+00 1.0000000000000000e+00
 5.7867893481510908e+00 2.8924336176779679e+00 2.8933946740755454e+00 1.0000000000000000e+00
 5.7642350441614258e+00 2.8811564656831354e+00 2.8821175220807129e+00 1.0000000000000000e+00
 5.7415473448823180e+00 2.8698126160435815e+00 2.8707736724411590e+00 1.0000000000000000e+00
 5.7187276497979296e+00 2.8584027685013873e+00 2.8593638248989648e+00 1.0000000000000000e+00
 5.6957773665345401e+00 2.8469276268696926e+00 2.8478886832672701e+00 1.0000000000000000e+00
 5.6726979107737305e+00 2.8353878989892878e+00 2.8363489553868653e+00 1.0000000000000000e+00
 5.6494907061650439e+00 2.8237842966849445e+00 2.8247453530825219e+00 1.0000000000000000e+00
 5.6261571842381777e+00 2.8121175357215114e+00 2.8130785921190888e+00 1.0000000000000000e+00
 5.6026987843146738e+00 2.8003883357597594e+00 2.8013493921573369e+00 1.0000000000000000e+00
 5.5791169534191383e+00 2.7885974203119916e+00 2.7895584767095691e+00 1.0000000000000000e+00
 5.5554131461899825e+00 2.7767455166974138e+00 2.7777065730949912e+00 1.0000000000000000e+00
 5.5315888247896892e+00 2.7648333559972671e+00 2.7657944123948446e+00 1.0000000000000000e+00
 5.5076454588146273e+00 2.7528616730097362e+00 2.7538227294073137e+00 1.0000000000000000e+00
 5.4835845252043924e+00 2.7408312062046187e+00 2.7417922626021962e+00 1.0000000000000000e+00
 5.4594075081507061e+00 2.7287426976777756e+00 2.7297037540753530e+00 1.0000000000000000e+00
 5.4351158990058650e+00 2.7165968931053550e+00 2.7175579495029325e+00 1.0000000000000000e+00
 5.4107111961907446e+00 2.7043945416977948e+00 2.7053555980953723e+00 1.0000000000000000e+00
 5.3861949051023714e+00 2.6921363961536082e+00 2.6930974525511857e+00 1.0000000000000000e+00
 5.3615685380210607e+00 2.6798232126129529e+00 2.6807842690105304e+00 1.0000000000000000e+00
 5.3368336140171353e+00 2.6674557506109902e+00 2.6684168070085676e+00 1.0000000000000000e+00
 5.3119916588572185e+00 2.6550347730310317e+00 2.6559958294286092e+00 1.0000000000000000e+00
 5.2870442049101243e+00 2.6425610460574847e+00 2.6435221024550621e+00 1.0000000000000000e+00
 5.2619927910523208e+00 2.6300353391285829e+00 2.6309963955261604e+00 1.0000000000000000e+00
 5.2368389625730192e+00 2.6174584248889321e+00 2.6184194812865096e+00 1.0000000000000000e+00
 5.2115842710788458e+00 2.6048310791418454e+00 2.6057921355394229e+00 1.0000000000000000e+00
 5.1862302743981301e+00 2.5921540808014876e+00 2.5931151371990651e+00 1.0000000000000000e+00
 5.1607785364848189e+00 2.5794282118448320e+00 2.5803892682424094e+00 1.0000000000000000e+00
 5.1352306273219916e+00 2.5666542572634183e+00 2.5676153136609958e+00 1.0000000000000000e+00
 5.1095881228250288e+00 2.5538330050149369e+00 2.5547940614125144e+00 1.0000000000000000e+00
 5.0838526047443944e+00 2.5409652459746197e+00 2.5419263023721972e+00 1.0000000000000000e+00
 5.0580256605680676e+00 2.5280517738864563e+00 2.5290128302840338e+00 1.0000000000000000e+00
 5.0321088834236223e+00 2.5150933853142337e+00 2.5160544417118111e+00 1.0000000000000000e+00
 5.0061038719799527e+00 2.5020908795923988e+00 2.5030519359899763e+00 1.0000000000000000e+00
 4.9800122303486569e+00 2.4890450587767510e+00 2.4900061151743285e+00 1.0000000000000000e+00
 4.9538355679850934e+00 2.4759567275949692e+00 2.4769177839925467e+00 1.0000000000000000e+00
 4.9275754995891017e+00 2.4628266933969734e+00 2.4637877497945508e+00 1.0000000000000000e+00
 4.9012336450053944e+00 2.4496557661051197e+00 2.4506168225026972e+00 1.0000000000000000e+00
 4.8748116291236459e+00 2.4364447581642454e+00 2.4374058145618229e+00 1.0000000000000000e+00
 4.8483110817782524e+00 2.4231944844915487e+00 2.4241555408891262e+00 1.0000000000000000e+00
 4.8217336376478039e+00 2.4099057624263245e+00 2.4108668188239020e+00 1.0000000000000000e+00
 4.7950809361542452e+00 2.3965794116795451e+00 2.3975404680771226e+00 9.9999999999999989e-01
 4.7683546213617491e+00 2.3832162542832971e+00 2.3841773106808746e+00 9.9999999999999989e-01
 4.7415563418753051e+00 2.3698171145400750e+00 2.3707781709376525e+00 9.9999999999999989e-01
 4.7146877507390226e+00 2.3563828189719338e+00 2.3573438753695113e+00 9.9999999999999989e-01
 4.6877505053341659e+00 2.3429141962695055e+00 2.3438752526670830e+00 1.0000000000000000e+00
 4.6607462672769167e+00 2.3294120772408808e+00 2.3303731336384583e+00 1.0000000000000000e+00
 4.6336767023158796e+00 2.3158772947603623e+00 2.3168383511579398e+00 1.0000000000000000e+00
 4.6065434802293312e+00 2.3023106837170881e+00 2.3032717401146656e+00 1.0000000000000000e+00
 4.5793482747222187e+00 2.2887130809635319e+00 2.2896741373611094e+00 9.9999999999999989e-01
 4.5520927633229151e+00 2.2750853252638801e+00 2.2760463816614576e+00 1.0000000000000000e+00
 4.5247786272797539e+00 2.2614282572422995e+00 2.2623893136398769e+00 9.9999999999999989e-01
 4.4974075514573046e+00 2.2477427193310748e+00 2.2487037757286523e+00 1.0000000000000000e+00
 4.4699812242324537e+00 2.2340295557186494e+00 2.2349906121162268e+00 1.0000000000000000e+00
 4.4425013373902535e+00 2.2202896122975493e+00 2.2212506686951268e+00 1.0000000000000000e+00
 4.4149695860195672e+00 2.2065237366122061e+00 2.2074847930097836e+00 1.0000000000000000e+00
 4.3873876684085040e+00 2.1927327778066745e+00 2.1936938342042520e+00 9.9999999999999989e-01
 4.3597572859396658e+00 2.1789175865722554e+00 2.1798786429698329e+00 1.0000000000000000e+00
 4.3320801429851921e+00 2.1650790150950185e+00 2.1660400714925960e+00 1.0000000000000000e+00
 4.3043579468016340e+00 2.1512179170032395e+00 2.1521789734008170e+00 9.9999999999999989e-01
 4.2765924074246335e+00 2.1373351473147393e+00 2.1382962037123168e+00 9.9999999999999989e-01
 4.2487852375634469e+00 2.1234315623841460e+00 2.1243926187817235e+00 1.0000000000000000e+00
 4.2209381524952958e+00 2.1095080198500704e+00 2.1104690762476479e+00 1.0000000000000000e+00
 4.1930528699595584e+00 2.0955653785822017e+00 2.0965264349797792e+00 1.0000000000000000e+00
 4.1651311100518118e+00 2.0816044986283284e+00 2.0825655550259059e+00 1.0000000000000000e+00
 4.1371745951177319e+00 2.0676262411612885e+00 2.0685872975588659e+00 9.9999999999999989e-01
 4.1091850496468449e+00 2.0536314684258450e+00 2.0545925248234225e+00 9.9999999999999989e-01
 4.0811642001661594e+00 2.0396210436855022e+00 2.0405821000830797e+00 1.0000000000000000e+00
 4.0531137751336610e+00 2.0255958311692530e+00 2.0265568875668305e+00 9.9999999999999989e-01
 4.0250355048316946e+00 2.0115566960182698e+00 2.0125177524158473e+00 9.9999999999999989e-01
 3.9969311212602334e+00 1.9975045042325390e+00 1.9984655606301167e+00 9.9999999999999989e-01
 3.9688023580300391e+00 1.9834401226174418e+00 1.9844011790150196e+00 9.9999999999999989e-01
 3.9406509502557268e+00 1.9693644187302857e+00 1.9703254751278634e+00 1.0000000000000000e+00
 3.9124786344487323e+00 1.9552782608267885e+00 1.9562393172243662e+00 9.9999999999999989e-01
 3.8842871484101988e+00 1.9411825178075217e+00 1.9421435742050994e+00 9.9999999999999989e-01
 3.8560782311237780e+00 1.9270780591643113e+00 1.9280391155618890e+00 9.9999999999999989e-01
 3.8278536226483642e+00 1.9129657549266044e+00 1.9139268113241821e+00 1.0000000000000000e+00
 3.7996150640107587e+00 1.8988464756078016e+00 1.8998075320053793e+00 9.9999999999999989e-01
 3.7713642970982719e+00 1.8847210921515583e+00 1.8856821485491360e+00 9.9999999999999989e-01
 3.7431030645512822e+00 1.8705904758780634e+00 1.8715515322756411e+00 9.9999999999999989e-01
 3.7148331096557339e+00 1.8564554984302892e+00 1.8574165548278669e+00 1.0000000000000000e+00
 3.6865561762356100e+00 1.8423170317202273e+00 1.8432780881178050e+00 1.0000000000000000e+00
 3.6582740085453573e+00 1.8281759478751010e+00 1.8291370042726787e+00 1.0000000000000000e+00
 3.6299883511623023e+00 1.8140331191835735e+00 1.8149941755811512e+00 9.9999999999999989e-01
 3.6017009488790288e+00 1.7998894180419367e+00 1.8008504744395144e+00 1.0000000000000000e+00
 3.5734135465957557e+00 1.7857457169003002e+00 1.7867067732978779e+00 9.9999999999999989e-01
 3.5451278892127007e+00 1.7716028882087727e+00 1.7725639446063504e+00 9.9999999999999989e-01
 3.5168457215224480e+00 1.7574618043636463e+00 1.7584228607612240e+00 9.9999999999999989e-01
 3.4885687881023237e+00 1.7433233376535842e+00 1.7442843940511619e+00 1.0000000000000000e+00
 3.4602988332067759e+00 1.7291883602058102e+00 1.7301494166033879e+00 9.9999999999999989e-01
 3.4320376006597857e+00 1.7150577439323151e+00 1.7160188003298928e+00 1.0000000000000000e+00
 3.4037868337473003e+00 1.7009323604760724e+00 1.7018934168736501e+00 1.0000000000000000e+00
 3.3755482751096939e+00 1.6868130811572692e+00 1.6877741375548470e+00 1.0000000000000000e+00
 3.3473236666342800e+00 1.6727007769195623e+00 1.6736618333171400e+00 1.0000000000000000e+00
 3.3191147493478597e+00 1.6585963182763521e+00 1.6595573746739298e+00 9.9999999999999989e-01
 3.2909232633093257e+00 1.6445005752570852e+00 1.6454616316546629e+00 9.9999999999999989e-01
 3.2627509475023309e+00 1.6304144173535877e+00 1.6313754737511654e+00 9.9999999999999989e-01
 3.2345995397280185e+00 1.6163387134664315e+00 1.6172997698640093e+00 9.9999999999999989e-01
 3.2064707764978246e+00 1.6022743318513346e+00 1.6032353882489123e+00 9.9999999999999989e-01
 3.1783663929263639e+00 1.5882221400656042e+00 1.5891831964631820e+00 1.0000000000000000e+00
 3.1502881226243975e+00 1.5741830049146210e+00 1.5751440613121988e+00 1.0000000000000000e+00
 3.1222376975918995e+00 1.5601577923983720e+00 1.5611188487959498e+00 1.0000000000000000e+00
 3.0942168481112140e+00 1.5461473676580293e+00 1.5471084240556070e+00 1.0000000000000000e+00
 3.0662273026403266e+00 1.5321525949225856e+00 1.5331136513201633e+00 9.9999999999999989e-01
 3.0382707877062463e+00 1.5181743374555454e+00 1.5191353938531231e+00 1.0000000000000000e+00
 3.0103490277984992e+00 1.5042134575016719e+00 1.5051745138992496e+00 1.0000000000000000e+00
 2.9824637452627614e+00 1.4902708162338030e+00 1.4912318726313807e+00 1.0000000000000000e+00
 2.9546166601946102e+00 1.4763472736997274e+00 1.4773083300973051e+00 1.0000000000000000e+00
 2.9268094903334245e+00 1.4624436887691346e+00 1.4634047451667123e+00 1.0000000000000000e+00
 2.8990439509564245e+00 1.4485609190806346e+00 1.4495219754782123e+00 1.0000000000000000e+00
 2.8713217547728660e+00 1.4346998209888553e+00 1.4356608773864330e+00 9.9999999999999989e-01
 2.8436446118183936e+00 1.4208612495116191e+00 1.4218223059091968e+00 1.0000000000000000e+00
 2.8160142293495554e+00 1.4070460582772000e+00 1.4080071146747777e+00 1.0000000000000000e+00
 2.7884323117384922e+00 1.3932550994716684e+00 1.3942161558692461e+00 1.0000000000000000e+00
 2.7609005603678036e+00 1.3794892237863241e+00 1.3804502801839018e+00 1.0000000000000000e+00
 2.7334206735256035e+00 1.3657492803652240e+00 1.3667103367628017e+00 1.0000000000000000e+00
 2.7059943463007525e+00 1.3520361167527986e+00 1.3529971731503763e+00 1.0000000000000000e+00
 2.6786232704783033e+00 1.3383505788415739e+00 1.3393116352391516e+00 1.0000000000000000e+00
 2.6513091344351420e+00 1.3246935108199933e+00 1.3256545672175710e+00 1.0000000000000000e+00
 2.6240536230358407e+00 1.3110657551203426e+00 1.3120268115179203e+00 9.9999999999999989e-01
 2.5968584175287273e+00 1.2974681523667859e+00 1.2984292087643636e+00 1.0000000000000000e+00
 2.5697251954421789e+00 1.2839015413235118e+00 1.2848625977210895e+00 1.0000000000000000e+00
 2.5426556304811418e+00 1.2703667588429932e+00 1.2713278152405709e+00 1.0000000000000000e+00
 2.5156513924238930e+00 1.2568646398143688e+00 1.2578256962119465e+00 1.0000000000000000e+00
 2.4887141470190364e+00 1.2433960171119405e+00 1.2443570735095182e+00 1.0000000000000000e+00
 2.4618455558827526e+00 1.2299617215437986e+00 1.2309227779413763e+00 1.0000000000000000e+00
 2.4350472763963089e+00 1.2165625818005767e+00 1.2175236381981545e+00 1.0000000000000000e+00
 2.4083209616038128e+00 1.2031994244043287e+00 1.2041604808019064e+00 1.0000000000000002e+00
 2.3816682601102541e+00 1.1898730736575494e+00 1.1908341300551271e+00 1.0000000000000002e+00
 2.3550908159798056e+00 1.1765843515923251e+00 1.1775454079899028e+00 1.0000000000000004e+00
 2.3285902686344127e+00 1.1633340779196286e+00 1.1642951343172063e+00 1.0000000000000007e+00
 2.3021682527526632e+00 1.1501230699787539e+00 1.1510841263763316e+00 1.0000000000000011e+00
 2.2758263981689573e+00 1.1369521426869009e+00 1.1379131990844786e+00 1.0000000000000020e+00
 2.2495663297729647e+00 1.1238221084889046e+00 1.1247831648864823e+00 1.0000000000000036e+00
 2.2233896674094025e+00 1.1107337773071235e+00 1.1116948337047012e+00 1.0000000000000058e+00
 2.1972980257781054e+00 1.0976879564914748e+00 1.0986490128890527e+00 1.0000000000000098e+00
 2.1712930143344344e+00 1.0846854507696393e+00 1.0856465071672172e+00 1.0000000000000160e+00
 2.1453762371899896e+00 1.0717270621974164e+00 1.0726881185949948e+00 1.0000000000000266e+00
 2.1195492930136637e+00 1.0588135901092530e+00 1.0597746465068318e+00 1.0000000000000437e+00
 2.0938137749330283e+00 1.0459458310689347e+00 1.0469068874665142e+00 1.0000000000000717e+00
 2.0681712704360660e+00 1.0331245788204524e+00 1.0340856352180330e+00 1.0000000000001172e+00
 2.0426233612732392e+00 1.0203506242390370e+00 1.0213116806366196e+00 1.0000000000001901e+00
 2.0171716233599271e+00 1.0076247552823778e+00 1.0085858116799635e+00 1.0000000000003071e+00
 1.9918176266792127e+00 9.9494775694201565e-01 9.9590881333960635e-01 1.0000000000004943e+00
 1.9665629351850389e+00 9.8232041119492075e-01 9.8328146759251944e-01 1.0000000000007918e+00
 1.9414091067057377e+00 9.6974349695525752e-01 9.7070455335286887e-01 1.0000000000012628e+00
 1.9163576928479344e+00 9.5721779002633578e-01 9.5817884642396722e-01 1.0000000000020051e+00
 1.8914102389008371e+00 9.4474406305275538e-01 9.4570511945041857e-01 1.0000000000031701e+00
 1.8665682837409219e+00 9.3232308547274789e-01 9.3328414187046094e-01 1.0000000000049909e+00
 1.8418333597369967e+00 9.1995562347070736e-01 9.2091667986849834e-01 1.0000000000078237e+00
 1.8172069926556862e+00 9.0764243992993077e-01 9.0860349632784310e-01 1.0000000000122125e+00
 1.7926907015673128e+00 8.9538429438555589e-01 8.9634535078365640e-01 1.0000000000189824e+00
 1.7682859987521922e+00 8.8318194297770503e-01 8.8414299937609608e-01 1.0000000000293814e+00
 1.7439943896073513e+00 8.7103613840483796e-01 8.7199719480367566e-01 1.0000000000452860e+00
 1.7198173725536654e+00 8.5894762987731144e-01 8.5990868627683270e-01 1.0000000000695091e+00
 1.6957564389434305e+00 8.4691716307115228e-01 8.4787821947171527e-01 1.0000000001062443e+00
 1.6718130729683669e+00 8.3494548008203939e-01 8.3590653648418345e-01 1.0000000001617220e+00
 1.6479887515680749e+00 8.2303331937950397e-01 8.2399437578403745e-01 1.0000000002451519e+00
 1.6242849443389187e+00 8.1118141576132996e-01 8.1214247216945934e-01 1.0000000003700940e+00
 1.6007031134433840e+00 7.9939050030817393e-01 8.0035155672169200e-01 1.0000000005564245e+00
 1.5772447135198799e+00 7.8766130033838022e-01 7.8862235675993997e-01 1.0000000008331518e+00
 1.5539111915930133e+00 7.7599453936299589e-01 7.7695559579650664e-01 1.0000000012424310e+00
 1.5307039869843273e+00 7.6439093704096595e-01 7.6535199349216365e-01 1.0000000018452586e+00
 1.5076245312235173e+00 7.5285120913449310e-01 7.5381226561175863e-01 1.0000000027295126e+00
 1.4846742479601294e+00 7.4137606746453777e-01 7.4233712398006468e-01 1.0000000040212595e+00
 1.4618545528757396e+00 7.2996621986641474e-01 7.3092727643786981e-01 1.0000000059005738e+00
 1.4391668535966324e+00 7.1862237014544361e-01 7.1958342679831622e-01 1.0000000086235776e+00
 1.4166125496069659e+00 7.0734521803257067e-01 7.0830627480348296e-01 1.0000000125530024e+00
 1.3941930321624532e+00 6.9613545913987607e-01 6.9709651608122658e-01 1.0000000182003768e+00
 1.3719096842045340e+00 6.8499378491581886e-01 6.8595484210226698e-01 1.0000000262839959e+00
 1.3497638802750749e+00 6.7392088260005456e-01 6.7488194013753744e-01 1.0000000378082126e+00
 1.3277569864315777e+00 6.6291743517757518e-01 6.6387849321578885e-01 1.0000000541713991e+00
 1.3058903601629166e+00 6.5198412133185601e-01 6.5294518008145830e-01 1.0000000773122670e+00
 1.2841653503056012e+00 6.4112161539658552e-01 6.4208267515280060e-01 1.0000001099072671e+00
 1.2625832969605735e+00 6.3033058730542102e-01 6.3129164848028674e-01 1.0000001556356715e+00
 1.2411455314105433e+00 6.1961170253904330e-01 6.2057276570527165e-01 1.0000002195339044e+00
 1.2198533760378720e+00 6.0896562206856475e-01 6.0992668801893601e-01 1.0000003084669711e+00
 1.1987081442429968e+00 5.9839300229406223e-01 5.9935407212149838e-01 1.0000004317527686e+00
 1.1777111403634177e+00 5.8789449497666513e-01 5.8885557018170887e-01 1.0000006019850016e+00
 1.1568636595932402e+00 5.7747074716217950e-01 5.7843182979662011e-01 1.0000008361127970e+00
 1.1361669879032776e+00 5.6712240109368262e-01 5.6808349395163882e-01 1.0000011568504279e+00
 1.1156224019617300e+00 5.5685009410985098e-01 5.5781120098086501e-01 1.0000015945093679e+00
 1.0952311690554317e+00 5.4665445852493422e-01 5.4761558452771586e-01 1.0000021893678790e+00
 1.0749945470116800e+00 5.3653612148527641e-01 5.3749727350583998e-01 1.0000029947211755e+00
 1.0549137841206451e+00 5.2649570479603702e-01 5.2745689206032254e-01 1.0000040807887225e+00
 1.0349901190583710e+00 5.1653382471027176e-01 5.1749505952918551e-01 1.0000055396952474e+00
 1.0152247808103680e+00 5.0665109167073463e-01 5.0761239040518402e-01 1.0000074917894797e+00
 9.9561898859580189e-01 4.9684810999264101e-01 4.9780949429790095e-01 1.0000100936203538e+00
 9.7617395179228839e-01 4.8712547747311902e-01 4.8808697589614419e-01 1.0000135479553562e+00
 9.5689086986129013e-01 4.7748378491014404e-01 4.7844543493064506e-01 1.0000181163006272e+00
 9.3777093227413488e-01 4.6792361551036732e-01 4.6888546613706744e-01 1.0000241344680696e+00
 9.1881531843863451e-01 4.5844554416133504e-01 4.5940765921931725e-01 1.0000320318315334e+00
 9.0002519762633926e-01 4.4905013653919995e-01 4.5001259881316963e-01 1.0000423550223188e+00
 8.8140172890041069e-01 4.3973794801803451e-01 4.4070086445020534e-01 1.0000557969335211e+00
 8.6294606104412330e-01 4.3050952234135309e-01 4.3147303052206165e-01 1.0000732320323742e+00
 8.4465933249000558e-01 4.2136539001041307e-01 4.2232966624500279e-01 1.0000957591182154e+00
 8.2654267124961156e-01 4.1230606633733885e-01 4.1327133562480578e-01 1.0001247528086932e+00
 8.0859719484394477e-01 4.0333204910422182e-01 4.0429859742197238e-01 1.0001619251849578e+00
 7.9082401023452020e-01 3.9444381576215931e-01 3.9541200511726010e-01 1.0002093991732017e+00
 7.7322421375508266e-01 3.8564182009695014e-01 3.8661210687754133e-01 1.0002697953790061e+00
 7.5579889104398390e-01 3.7692648828104330e-01 3.7789944552199195e-01 1.0003463342147878e+00
 7.3854911697720793e-01 3.6829821422466597e-01 3.6927455848860397e-01 1.0004429552597403e+00
 7.2147595560207256e-01 3.5975735413323517e-01 3.6073797780103628e-01 1.0005644558544677e+00
 7.0458046007159392e-01 3.5130422017358287e-01 3.5229023003579696e-01 1.0007166509453782e+00
 6.8786367257952108e-01 3.4293907314880179e-01 3.4393183628976054e-01 1.0009065561408597e+00
 6.7132662429604917e-01 3.3466211408124730e-01 3.3566331214802458e-01 1.0011425958040527e+00
 6.5497033530421311e-01 3.2647347460613341e-01 3.2748516765210656e-01 1.0014348377650129e+00
 6.3879581453696266e-01 3.1837320608505493e-01 3.1939790726848133e-01 1.0017952558653433e+00
 6.2280405971492780e-01 3.1036126736053987e-01 3.1140202985746390e-01 1.0022380210259398e+00
 6.0699605728487427e-01 3.0243751109033745e-01 3.0349802864243713e-01 1.0027798208264209e+00
 5.9137278235885327e-01 2.9460166862459131e-01 2.9568639117942663e-01 1.0034402066747710e+00
 5.7593519865405418e-01 2.8685333342137836e-01 2.8796759932702709e-01 1.0042419664983253e+00
 5.6068425843336001e-01 2.7919194303733108e-01 2.8034212921668000e-01 1.0052115194729729e+00
 5.4562090244659867e-01 2.7161675978122163e-01 2.7281045122329933e-01 1.0063793275975712e+00
 5.3074605987252477e-01 2.6412685018040299e-01 2.6537302993626238e-01 1.0077803168884139e+00
 5.1606064826149256e-01 2.5672106348357265e-01 2.5803032413074628e-01 1.0094542985914821e+00
 5.0156557347886599e-01 2.4939800950914823e-01 2.5078278673943299e-01 1.0114463780717395e+00
 4.8726172964913700e-01 2.4215603624673715e-01 2.4363086482456850e-01 1.0138073359320960e+00
 4.7314999910076733e-01 2.3499320772976015e-01 2.3657499955038366e-01 1.0165939624468936e+00
 4.5923125231177220e-01 2.2790728281953490e-01 2.2961562615588610e-01 1.0198693225922348e+00
 4.4550634785601384e-01 2.2089569567373907e-01 2.2275317392800692e-01 1.0237029248713281e+00
 4.3197613235025190e-01 2.1395553881311191e-01 2.1598806617512595e-01 1.0281707628557988e+00
 4.1864144040190876e-01 2.0708354984620808e-01 2.0932072020095438e-01 1.0333551940291792e+00
 4.0550309455759925e-01 2.0027610305873303e-01 2.0275154727879963e-01 1.0393446163214537e+00
 3.9256190525237922e-01 1.9352920721533631e-01 1.9628095262618961e-01 1.0462328989331975e+00
 3.7981867075976583e-01 1.8683851105018137e-01 1.8990933537988292e-01 1.0541185210234540e+00
 3.6727417714248589e-01 1.8019931802818240e-01 1.8363708857124295e-01 1.0631033700405133e+00
 3.5492919820399710e-01 1.7360661202967548e-01 1.7746459910199855e-01 1.0732911514875880e+00
 3.4278449544075212e-01 1.6705509563290133e-01 1.7139224772037606e-01 1.0847853644341299e+00
 3.3084081799522047e-01 1.6053924262444486e-01 1.6542040899761024e-01 1.0976868029172662e+00
 3.1909890260969032e-01 1.5405336623887123e-01 1.5954945130484516e-01 1.1120905534206971e+00
 3.0755947358080860e-01 1.4759170439506547e-01 1.5377973679040430e-01 1.1280824737974158e+00
 2.9622324271491685e-01 1.4114852283797175e-01 1.4811162135745842e-01 1.1457351601924270e+00
 2.8509090928412995e-01 1.3471823659142704e-01 1.4254545464206497e-01 1.1651034364209469e+00
 2.7416315998321461e-01 1.2829554946577862e-01 1.3708157999160731e-01 1.1862194352209789e+00
 2.6344066888721940e-01 1.2187561053462052e-01 1.3172033444360970e-01 1.2090873826327908e+00
 2.5292409740990501e-01 1.1545418550106744e-01 1.2646204870495251e-01 1.2336782444837939e+00
 2.4261409426293667e-01 1.0902783973258762e-01 1.2130704713146834e-01 1.2599244455801457e+00
 2.3251129541587198e-01 1.0259412849085268e-01 1.1625564770793599e-01 1.2877149245129229e+00
 2.2261632405693435e-01 9.6151788577524003e-02 1.1130816202846718e-01 1.3168908354429123e+00
 2.1292979055456471e-01 8.9700924340941346e-02 1.0646489527728235e-01 1.3472422470318381e+00
 2.0345229241977844e-01 8.3243179848301707e-02 1.0172614620988922e-01 1.3785062110517463e+00
 1.9418441426930247e-01 7.6781888148485744e-02 9.7092207134651234e-02 1.4103665719205130e+00
 1.8512672778951789e-01 7.0322188068876995e-02 9.2563363894758943e-02 1.4424558567175150e+00
 1.7627979170119082e-01 6.3871099039903817e-02 8.8139895850595409e-02 1.4743595179464157e+00
 1.6764415172501312e-01 5.7437545139623833e-02 8.3822075862506562e-02 1.5056226961069106e+00
 1.5922034054793560e-01 5.1032320974691854e-02 7.9610170273967801e-02 1.5357595277841218e+00
 1.5100887779031133e-01 4.4667994182719044e-02 7.5504438895155665e-02 1.5642648542432163e+00
 1.4301026997384353e-01 3.8358742198671442e-02 7.1505134986921765e-02 1.5906279975322697e+00
 1.3522501049033736e-01 3.2120124335193068e-02 6.7612505245168680e-02 1.6143480827277885e+00
 1.2765357957127141e-01 2.5968793961767683e-02 6.3826789785635704e-02 1.6349502163264549e+00
 1.2029644425816785e-01 1.9922159340624544e-02 6.0148222129083925e-02 1.6520017028059062e+00
 1.1315405837378940e-01 1.3998005157973309e-02 5.6577029186894702e-02 1.6651274126807409e+00
 1.0622686249413942e-01 8.2140896440568434e-03 5.3113431247069708e-02 1.6740234191564005e+00
 9.9515283921291442e-02 2.5877341114029645e-03 4.9757641960645721e-02 1.6784681018380527e+00
 9.3019736657025121e-02 -2.8645774551178185e-03 4.6509868328512560e-02 1.6783300704148234e+00
 8.6740621377293312e-02 -8.1275715499714504e-03 4.3370310688646656e-02 1.6735724748325707e+00
 8.0678325407503013e-02 -1.3187515463515119e-02 4.0339162703751506e-02 1.6642535194318433e+00
 7.4833222698625176e-02 -1.8032491863043523e-02 3.7416611349312588e-02 1.6505232604344786e+00
 6.9205673804129425e-02 -2.2652608200681081e-02 3.4602836902064713e-02 1.6326170118242995e+00
 6.3796025857738164e-02 -2.7040135429342901e-02 3.1898012928869082e-02 1.6108458900670133e+00
 5.8604612552019548e-02 -3.1189574527502702e-02 2.9302306276009774e-02 1.5855851756111403e+00
 5.3631754117799094e-02 -3.5097653117263324e-02 2.6815877058899547e-02 1.5572612493705047e+00
 4.8877757304409672e-02 -3.8763257728184654e-02 2.4438878652204836e-02 1.5263378747980707e+00
 4.4342915360768113e-02 -4.2187309813799742e-02 2.2171457680384057e-02 1.4933025478362936e+00
 4.0027508017286363e-02 -4.5372595364188348e-02 2.0013754008643182e-02 1.4586535407830143e+00
 3.5931801468616693e-02 -4.8323558862653465e-02 1.7965900734308347e-02 1.4228881378980180e+00
 3.2056048357231907e-02 -5.1046072470675913e-02 1.6028024178615954e-02 1.3864924169408157e+00
 2.8400487757839994e-02 -5.3547190812450005e-02 1.4200243878919997e-02 1.3499327867859217e+00
 2.4965345162637802e-02 -5.5834900721038229e-02 1.2482672581318901e-02 1.3136493588245988e+00
 2.1750832467402375e-02 -5.7917873966098564e-02 1.0875416233701187e-02 1.2780511173327720e+00
 1.8757147958417212e-02 -5.9805229464485424e-02 9.3785739792086060e-03 1.2435127658936711e+00
 1.5984476300245496e-02 -6.1506309915804996e-02 7.9922381501227480e-03 1.2103730645068880e+00
 1.3432988524335008e-02 -6.3030476313476136e-02 6.7164942621675038e-03 1.1789344337895080e+00
 1.1102842018470387e-02 -6.4386922435897512e-02 5.5514210092351933e-03 1.1494635855205597e+00
 8.9941805170642968e-03 -6.5584510270853713e-02 4.4970902585321484e-03 1.1221929385835714e+00
 7.1071340922903388e-03 -6.6631626392874524e-02 3.5535670461451694e-03 1.0973225917321585e+00
 5.4418191460612730e-03 -6.7536058601380108e-02 2.7209095730306365e-03 1.0750226453686762e+00
 3.9983384028473663e-03 -6.8304891625925637e-02 1.9991692014236831e-03 1.0554356900566286e+00
 2.7767809033396708e-03 -6.8944420393053915e-02 1.3883904516698354e-03 1.0386793068617550e+00
 1.7772219989590171e-03 -6.9460079201443634e-02 8.8861099947950856e-04 1.0248484516640524e+00
 9.9972334720753800e-04 -6.9856385140768432e-02 4.9986167360376900e-04 1.0140176208448934e+00
 4.4433290786391222e-04 -7.0136894188286072e-02 2.2216645393195611e-04 1.0062427183950513e+00
 1.1108494002673309e-04 -7.0304168601243583e-02 5.5542470013366543e-05 1.0015625641884378e+00


==> Poly1D_n100_r_rho_DiffRho.txt <==
 7.2034018977611707e+00 0.0000000000000000e+00 0.0000000000000000e+00
 7.2029530880686767e+00 0.0000000000000000e+00 0.0000000000000000e+00
 7.2016067708439788e+00 0.0000000000000000e+00 0.0000000000000000e+00
 7.1993632816175532e+00 0.0000000000000000e+00 5.0394695875807148e-320
 7.1962231795139520e+00 2.7550020543753294e-300 2.7272233573949843e-295
 7.1921872471124493e+00 6.5163742968771772e-281 4.1292004097447872e-276
 7.1872564902520111e+00 4.3684985912965465e-265 1.9227768206300524e-260
 7.1814321377806181e+00 1.0422270060176397e-251 3.3711858789812761e-247
 7.1747156412490138e+00 4.0069954505434731e-240 9.9263746078145894e-236
 7.1671086745489418e+00 6.5763522594313182e-230 1.2876718964087328e-225
 7.1586131334959830e+00 8.9606419515087442e-221 1.4217254343855630e-216
 7.1492311353570726e+00 1.6290180144986877e-212 2.1370103626016718e-208
 7.1389650183228364e+00 5.6089440772088608e-205 6.1857490753889399e-201
 7.1278173409248682e+00 4.7724150052657599e-198 4.4869457689424812e-194
 7.1157908813980812e+00 1.2339653060886774e-191 1.0008982267808284e-187
 7.1028886369883200e+00 1.1422661840712501e-185 8.0758760896317994e-182
 7.0891138232053850e+00 4.3203875241454776e-180 2.6863801903638471e-176
 7.0744698730216538e+00 7.4389455325368126e-175 4.1001171438020952e-171
 7.0589604360165197e+00 6.3770317153488155e-170 3.1374180525629828e-166
 7.0425893774668324e+00 2.9337083047430465e-165 1.2964111600004660e-161
 7.0253607773835984e+00 7.7172567431574587e-161 3.0802666900062713e-157
 7.0072789294951496e+00 1.2253971021049317e-156 4.4401135878338298e-153
 6.9883483401770619e+00 1.2305357426279744e-152 4.0662426435148418e-149
 6.9685737273290647e+00 8.1367419514965499e-149 2.4623287594196707e-145
 6.9479600191992503e+00 3.6697885029812684e-145 1.0209268491378983e-141
 6.9265123531558439e+00 1.1643587105851645e-141 2.9883119293362767e-138
 6.9042360744068665e+00 2.6707234821174381e-138 6.3439921319835837e-135
 6.8811367346679972e+00 4.5369831875613271e-135 1.0004594671721132e-131
 6.8572200907789709e+00 5.8325053316348269e-132 1.1972823850582680e-128
 6.8324921032688488e+00 5.7844393141218789e-129 1.1082523387322500e-125
 6.8069589348705319e+00 4.5030049037630250e-126 8.0717443003796346e-123
 6.7806269489848825e+00 2.7948316535137142e-123 4.6977737493410116e-120
 6.7535027080948229e+00 1.4026592754994262e-120 2.2155556654750762e-117
 6.7255929721298342e+00 5.7657647637187219e-118 8.5752808094648412e-115
 6.6969046967812380e+00 1.9639754884415674e-115 2.7555272017170618e-112
 6.6674450317686933e+00 5.6029272805962192e-113 7.4290081709021267e-110
 6.6372213190583311e+00 1.3518480922188837e-110 1.6967529524234891e-107
 6.6062410910329925e+00 2.7833043686464701e-108 3.3121888759810453e-105
 6.5745120686149896e+00 4.9304686379985492e-106 5.5713355852854051e-103
 6.5420421593418991e+00 7.5719263115076978e-104 8.1360632295715883e-101
 6.5088394553958331e+00 1.0152211562834717e-101 1.0387117702356536e-98
 6.4749122315866989e+00 1.1961087031454997e-99 1.1667906597700203e-96
 6.4402689432899445e+00 1.2458102782913406e-97 1.1601052455519338e-94
 6.4049182243392968e+00 1.1535466163334830e-95 1.0266320025568225e-92
 6.3688688848750381e+00 9.5451604704375678e-94 8.1280319424495520e-91
 6.3321299091483230e+00 7.0926129965577024e-92 5.7849312348785569e-89
 6.2947104532821267e+00 4.7541732474176936e-90 3.7179560684468734e-87
 6.2566198429893340e+00 2.8869075042933646e-88 2.1668484651386061e-85
 6.2178675712485916e+00 1.5944343611935418e-86 1.1496895362301032e-83
 6.1784632959384442e+00 8.0392605211303570e-85 5.5739612046964428e-82
 6.1384168374303982e+00 3.7134933037056634e-83 2.4779059508578365e-80
 6.0977381761414753e+00 1.5766565359104624e-81 1.0133505896202847e-78
 6.0564374500468832e+00 6.1720115333262275e-80 3.8240403102685859e-77
 6.0145249521534216e+00 2.2341978783673660e-78 1.3354585678048519e-75
 5.9720111279342492e+00 7.4992958221429394e-77 4.3278308718293227e-74
 5.9289065727256487e+00 2.3402150702057928e-75 1.3048578842505094e-72
 5.8852220290864521e+00 6.8061038636073935e-74 3.6691848071935796e-71
 5.8409683841207674e+00 1.8491106340616064e-72 9.6448009089995253e-70
 5.7961566667646824e+00 4.7033754696880440e-71 2.3751199813088885e-68
 5.7507980450376293e+00 1.1224067353691799e-69 5.4909660877669014e-67
 5.7049038232590679e+00 2.5179669042807903e-68 1.1940967528265225e-65
 5.6584854392312245e+00 5.3202382725286100e-67 2.4472130068367223e-64
 5.6115544613885451e+00 1.0606578948648459e-65 4.7349955549102802e-63
 5.5641225859146033e+00 1.9986046522202363e-64 8.6640235693008828e-62
 5.5162016338271602e+00 3.5652875368605441e-63 1.5016669253340255e-60
 5.4678035480321237e+00 6.0305086603107284e-62 2.4691666700461891e-59
 5.4189403903471245e+00 9.6861126926504137e-61 3.8573409014521290e-58
 5.3696243384954592e+00 1.4794369850650102e-59 5.7331790721589355e-57
 5.3198676830711431e+00 2.1517036560770212e-58 8.1181044207825478e-56
 5.2696828244758418e+00 2.9837964056451723e-57 1.0965324656153065e-54
 5.2190822698284283e+00 3.9499710950203108e-56 1.4145815141577604e-53
 5.1680786298479431e+00 4.9977076115286834e-55 1.7449505976710707e-52
 5.1166846157107448e+00 6.0505155298110844e-54 2.0605087171243350e-51
 5.0649130358826167e+00 7.0166587535930561e-53 2.3316805613710968e-50
 5.0127767929266271e+00 7.8025603614827590e-52 2.5311318325722883e-49
 4.9602888802875400e+00 8.3281140851532869e-51 2.6384034075281396e-48
 4.9074623790535776e+00 8.5403453324741568e-50 2.6433865603588715e-47
 4.8543104546963383e+00 8.4221579610620182e-49 2.5478223834286654e-46
 4.8008463537896855e+00 7.9941956376057694e-48 2.3645419566656393e-45
 4.7470834007084219e+00 7.3096900014137338e-47 2.1147545578248001e-44
 4.6930349943075820e+00 6.4439349926795099e-46 1.8241461841070416e-43
 4.6387146045831464e+00 5.4811678558547282e-45 1.5187432863457449e-42
 4.5841357693150444e+00 4.5018785565872341e-44 1.2214054048710054e-41
 4.5293120906932511e+00 3.5729747972393197e-43 9.4951024118822393e-41
 4.4742572319278455e+00 2.7421222937742152e-42 7.1401272449119075e-40
 4.4189849138438344e+00 2.0363785199284278e-41 5.1972058940499431e-39
 4.3635089114616550e+00 1.4642950966356526e-40 3.6641422198690187e-38
 4.3078430505641352e+00 1.0201655599322057e-39 2.5037095817284441e-37
 4.2520012042508286e+00 6.8904659869229142e-39 1.6590753369130458e-36
 4.1959972894805428e+00 4.5145782045297809e-38 1.0667705279058727e-35
 4.1398452636029450e+00 2.8709288053377550e-37 6.6595088217686175e-35
 4.0835591208800919e+00 1.7729722691923703e-36 4.0384519828047476e-34
 4.0271528889987707e+00 1.0638621222255861e-35 2.3802166732367080e-33
 3.9706406255745073e+00 6.2057541275598008e-35 1.3641641091677445e-32
 3.9140364146481055e+00 3.5208228900120538e-34 7.6063750808354442e-32
 3.8573543631756215e+00 1.9437559154258901e-33 4.1281484924159342e-31
 3.8006085975126007e+00 1.0446913512551788e-32 2.1817155111576519e-30
 3.7438132598935052e+00 5.4686144412440183e-32 1.1233071725170700e-29
 3.6869825049071654e+00 2.7893161662832052e-31 5.6369316190278050e-29
 3.6301304959691620e+00 1.3868562560663958e-30 2.7581071584278143e-28
 3.5732714017920082e+00 6.7244199507710140e-30 1.3163709200192611e-27
 3.5164193928540057e+00 3.1808176910858699e-29 6.1307469450996467e-27
 3.4595886378676659e+00 1.4684153268722711e-28 2.7872788528124135e-26
 3.4027933002485700e+00 6.6182891807331219e-28 1.2374802659594630e-25
 3.3460475345855487e+00 2.9132978785012801e-27 5.3671167639908364e-25
 3.2893654831130643e+00 1.2529025079433626e-26 2.2747732144929120e-24
 3.2327612721866639e+00 5.2661020304738071e-26 9.4248484726279235e-24
 3.1762490087624000e+00 2.1639282918459076e-25 3.8184792627246943e-23
 3.1198427768810797e+00 8.6959263564819616e-25 1.5132918552138259e-22
 3.0635566341582265e+00 3.4185501810744489e-24 5.8681815246554485e-22
 3.0074046082806269e+00 1.3150764232505170e-23 2.2272116102171722e-21
 2.9514006935103425e+00 4.9518670869627206e-23 8.2760153876295632e-21
 2.8955588471970359e+00 1.8256532825686670e-22 3.0116473687351947e-20
 2.8398929862995161e+00 6.5920094165984122e-22 1.0735632610847704e-19
 2.7844169839173358e+00 2.3317553664642168e-21 3.7497831664288868e-19
 2.7291446658333256e+00 8.0821325295210788e-21 1.2836620677530360e-18
 2.6740898070679187e+00 2.7457168990220962e-20 4.3079355679033237e-18
 2.6192661284461272e+00 9.1448854152107074e-20 1.4176417194561027e-17
 2.5646872931780251e+00 2.9867333090159480e-19 4.5755623834254772e-17
 2.5103669034535891e+00 9.5677618015615502e-19 1.4487793629307136e-16
 2.4563184970527487e+00 3.0068881757243128e-18 4.5012807838524544e-16
 2.4025555439714861e+00 9.2728193237635089e-18 1.3725863634055466e-15
 2.3490914430648333e+00 2.8066346876615609e-17 4.1086961918884231e-15
 2.2959395187075939e+00 8.3392883224801341e-17 1.2075849713437679e-14
 2.2431130174736316e+00 2.4329214481305615e-16 3.4855137971326939e-14
 2.1906251048345444e+00 6.9705618971644654e-16 9.8817783899486660e-14
 2.1384888618785536e+00 1.9616900543469696e-15 2.7523527036729298e-13
 2.0867172820504272e+00 5.4237036502275677e-15 7.5327402543569566e-13
 2.0353232679132285e+00 1.4734735899532881e-14 2.0260909307179854e-12
 1.9843196279327442e+00 3.9340998222777194e-14 5.3566950296937967e-12
 1.9337190732853287e+00 1.0324730648169333e-13 1.3923228265875662e-11
 1.8835342146900271e+00 2.6638768895097730e-13 3.5584347658422349e-11
 1.8337775592657124e+00 6.7580503824051657e-13 8.9438233106113751e-11
 1.7844615074140464e+00 1.6860422897620072e-12 2.2110561866969299e-10
 1.7355983497290479e+00 4.1373412285932271e-12 5.3771744643410585e-10
 1.6872002639340109e+00 9.9872138887094532e-12 1.2866188427518405e-09
 1.6392793118465672e+00 2.3719200819660042e-11 3.0293471996727004e-09
 1.5918474363726256e+00 5.5430566101471745e-11 7.0195911997595714e-09
 1.5449164585299469e+00 1.2748273176288184e-10 1.6010203332230735e-08
 1.4984980745021041e+00 2.8857839625820772e-10 3.5946877972652124e-08
 1.4526038527235421e+00 6.4304703033955523e-10 7.9462149641202907e-08
 1.4072452309964882e+00 1.4107259737565074e-09 1.7296101923721830e-07
 1.3624335136404038e+00 3.0473100507342782e-09 3.7074685669240267e-07
 1.3181798686747184e+00 6.4821083300061913e-09 7.8270682704576194e-07
 1.2744953250355227e+00 1.3579749960251784e-08 1.6276568705458470e-06
 1.2313907698269220e+00 2.8021534783812706e-08 3.3343946419246959e-06
 1.1888769456077495e+00 5.6959239196752989e-08 6.7298988679230075e-06
 1.1469644477142880e+00 1.1406560250308907e-07 1.3383914445603561e-05
 1.1056637216196954e+00 2.2506518930837006e-07 2.6229212091271170e-05
 1.0649850603307729e+00 4.3759127914225656e-07 5.0659158526979843e-05
 1.0249386018227264e+00 8.3845168507537658e-07 9.6436904462116432e-05
 9.8553432651257999e-01 1.5833525107255530e-06 1.8095968804853334e-04
 9.4678205477183675e-01 2.9471844227029746e-06 3.3474433801571030e-04
 9.0869144447904482e-01 5.4076164285279696e-06 6.1048615613492740e-04
 8.7127198861284771e-01 9.7816216304718918e-06 1.0977583544607356e-03
 8.3453301288613269e-01 1.7444502436276484e-05 1.9464443919609618e-03
 7.9848367342187399e-01 3.0674968713518003e-05 3.4034258032676645e-03
 7.6313295447122664e-01 5.3188923869467460e-05 5.8689848930442191e-03
 7.2848966617447153e-01 9.0949860705415536e-05 9.9819184595290565e-03
 6.9456244236533804e-01 1.5337590510554767e-04 1.6745555818792942e-02
 6.6135973841927187e-01 2.5510263750344489e-04 2.7710719312702296e-02
 6.2888982914618197e-01 4.1850567125993686e-04 4.5236014448361332e-02
 5.9716080672817884e-01 6.7723427626217891e-04 7.2850332995721107e-02
 5.6618057870284011e-01 1.0810505733872247e-03 1.1574641574698362e-01
 5.3595686599247805e-01 1.7022967410830340e-03 1.8143660674466633e-01
 5.0649720097993323e-01 2.6443074593215732e-03 2.8060075200988549e-01
 4.7780892563133631e-01 4.0520199976999864e-03 4.2814893122337366e-01
 4.4989918966634868e-01 6.1248728113646950e-03 6.4450472240745882e-01
 4.2277494877628857e-01 9.1317765275618287e-03 9.5708326431142232e-01
 3.9644296289063863e-01 1.3427430578397790e-02 1.4018869292422602e+00
 3.7090979449232225e-01 1.9468485504300529e-02 2.0250644348573226e+00
 3.4618180698220025e-01 2.7826976434080771e-02 2.8841733527347158e+00
 3.2226516309317338e-01 3.9197099320377064e-02 4.0487539999662907e+00
 2.9916582335430542e-01 5.4389915312220011e-02 5.5996798620655275e+00
 2.7688954460532761e-01 7.4309307149912324e-02 7.6266317992645414e+00
 2.5544187856192097e-01 9.9902118149071892e-02 1.0223013854861131e+01
 2.3482817043210585e-01 1.3207681139075172e-01 1.3477778349569618e+01
 2.1505355758410907e-01 1.7158923453431085e-01 1.7464056851127864e+01
 1.9612296826602033e-01 2.1890183839447691e-01 2.2225263305386445e+01
 1.7804112037757230e-01 2.7403351100501971e-01 2.7760394805149879e+01
 1.6081252029433823e-01 3.3642865058887272e-01 3.4011363574652080e+01
 1.4444146174465175e-01 4.0488167403647685e-01 4.0855905352312774e+01
 1.2893202473951654e-01 4.7755135435212953e-01 4.8109393316447679e+01
 1.1428807455578568e-01 5.5208455023921399e-01 5.5537399185750800e+01
 1.0051326077285028e-01 6.2584250398569841e-01 6.2878243947077209e+01
 8.7611016363090224e-02 6.9619291601438316e-01 6.9871859918009378e+01
 7.5584556836303135e-02 7.6080934737695427e-01 7.6289203622201612e+01
 6.4436879438334066e-02 8.1791593768263682e-01 8.1956156692411369e+01
 5.4170762404098911e-02 8.6643186654394400e-01 8.6767497645928827e+01
 4.4788764265188144e-02 9.0599920125632638e-01 9.0689401676429611e+01
 3.6293223212228713e-02 9.3690764141821181e-01 9.3751842847351014e+01
 2.8686256512157147e-02 9.5994978766357508e-01 9.6034224062426176e+01
 2.1969759980552672e-02 9.7624670645809974e-01 9.7648142390470639e+01
 1.6145407509160624e-02 9.8707787759025734e-01 9.8720626863775280e+01
 1.1214650648721776e-02 9.9373765372064327e-01 9.9380008264881226e+01
 7.1787182472187435e-03 9.9742768693869155e-01 9.9745337728777059e+01
 4.0386161436170090e-03 9.9918491883879934e-01 9.9919306636093992e+01
 1.7951269171925641e-03 9.9983889314346042e-01 9.9984050408353966e+01
 4.4880969249413684e-04 9.9998992856010938e-01 9.9999002927400610e+01


==> Poly1D_n1_r_Phi_Phio_Est.txt <==
 1.5704087802123938e+00 4.9980618916551200e-01 7.8520439010619691e-01 1.0003874714766250e+00
 1.5692465229265757e+00 4.9922449790315809e-01 7.8462326146328787e-01 1.0015486023021349e+00
 1.5673107019450618e+00 4.9825415371208148e-01 7.8365535097253092e-01 1.0034795430075449e+00
 1.5646032276894464e+00 4.9689388165317527e-01 7.8230161384472319e-01 1.0061738823397088e+00
 1.5611267721099420e+00 4.9514192310952954e-01 7.8056338605497100e-01 1.0096226542216593e+00
 1.5568847660484884e+00 4.9299606188478229e-01 7.7844238302424418e-01 1.0138143478292190e+00
 1.5518813958529243e+00 4.9045365747265623e-01 7.7594069792646214e-01 1.0187349211089105e+00
 1.5461215992455690e+00 4.8751168528275346e-01 7.7306079962278451e-01 1.0243678181449667e+00
 1.5396110604502851e+00 4.8416678355912779e-01 7.6980553022514253e-01 1.0306939908586041e+00
 1.5323562045828365e+00 4.8041530667932164e-01 7.6617810229141825e-01 1.0376919255891195e+00
 1.5243641913100749e+00 4.7625338447248727e-01 7.6218209565503747e-01 1.0453376751624357e+00
 1.5156429077842135e+00 4.7167698714612472e-01 7.5782145389210676e-01 1.0536048970971132e+00
 1.5062009608591587e+00 4.6668199536205235e-01 7.5310048042957933e-01 1.0624648986293970e+00
 1.4960476685965858e+00 4.6126427495381239e-01 7.4802383429829289e-01 1.0718866892565353e+00
 1.4851930510701357e+00 4.5541975573018439e-01 7.4259652553506783e-01 1.0818370415005385e+00
 1.4736478204768131e+00 4.4914451376328973e-01 7.3682391023840654e-01 1.0922805605820114e+00
 1.4614233705653417e+00 4.4243485651546660e-01 7.3071168528267083e-01 1.1031797636652674e+00
 1.4485317653919076e+00 4.3528741011726640e-01 7.2426588269595382e-01 1.1144951692912859e+00
 1.4349857274143951e+00 4.2769920807023448e-01 7.1749286370719756e-01 1.1261853975542295e+00
 1.4207986249368549e+00 4.1966778061328608e-01 7.1039931246842747e-01 1.1382072815003759e+00
 1.4059844589166026e+00 4.1119124396122519e-01 7.0299222945830131e-01 1.1505159901359399e+00
 1.3905578491469646e+00 4.0226838859901470e-01 6.9527892457348228e-01 1.1630651633231088e+00
 1.3745340198293059e+00 3.9289876579656691e-01 6.8726700991465295e-01 1.1758070587227052e+00
 1.3579287845485828e+00 3.8308277149681080e-01 6.7896439227429140e-01 1.1886927108085124e+00
 1.3407585306672432e+00 3.7282172672531705e-01 6.7037926533362158e-01 1.2016721018340291e+00
 1.3230402031528781e+00 3.6211795367346089e-01 6.6152010157643903e-01 1.2146943444790472e+00
 1.3047912878555843e+00 3.5097484661956135e-01 6.5239564392779215e-01 1.2277078757430460e+00
 1.2860297942515424e+00 3.3939693687410116e-01 6.4301489712577120e-01 1.2406606614872218e+00
 1.2667742376698368e+00 3.2738995096638346e-01 6.3338711883491838e-01 1.2535004108594929e+00
 1.2470436210200619e+00 3.1496086133102708e-01 6.2352181051003097e-01 1.2661747996696473e+00
 1.2268574160387451e+00 3.0211792880361998e-01 6.1342870801937255e-01 1.2786317016176489e+00
 1.2062355440730925e+00 2.8887073629554788e-01 6.0311777203654626e-01 1.2908194261198092e+00
 1.1851983564210262e+00 2.7523021308823847e-01 5.9259917821051311e-01 1.3026869613278598e+00
 1.1637666142469076e+00 2.6120864926635534e-01 5.8188330712345382e-01 1.3141842207977488e+00
 1.1419614680927774e+00 2.4681969989724828e-01 5.7098073404638872e-01 1.3252622921408919e+00
 1.1198044370053224e+00 2.3207837865937425e-01 5.5990221850266120e-01 1.3358736858832672e+00
 1.0973173872991748e+00 2.1700104072452681e-01 5.4865869364958741e-01 1.3459725826694577e+00
 1.0745225109775012e+00 2.0160535480636044e-01 5.3726125548875059e-01 1.3555150768817024e+00
 1.0514423038311711e+00 1.8591026439962455e-01 5.2572115191558555e-01 1.3644594146999931e+00
 1.0280995432381310e+00 1.6993593834930132e-01 5.1404977161906551e-01 1.3727662246097736e+00
 1.0045172656848813e+00 1.5370371100492880e-01 5.0225863284244066e-01 1.3803987383699157e+00
 9.8071874403224324e-01 1.3723601233122723e-01 4.9035937201612162e-01 1.3873230004860779e+00
 9.5672746454785862e-01 1.2055628846002775e-01 4.7836373227392931e-01 1.3935080642934836e+00
 9.3256710372807550e-01 1.0368891327877050e-01 4.6628355186403775e-01 1.3989261728383924e+00
 9.0826150493210744e-01 8.6659091755852125e-02 4.5413075246605372e-01 1.4035529228583454e+00
 8.8383465485151591e-01 6.9492755801171979e-02 4.4191732742575796e-01 1.4073674102964855e+00
 8.5931065983824062e-01 5.2216453549884634e-02 4.2965532991912031e-01 1.4103523559432558e+00
 8.3471372211454220e-01 3.4857233037128954e-02 4.1735686105727110e-01 1.4124942099775073e+00
 8.1006811588832950e-01 1.7442521300083558e-02 4.0503405794416475e-01 1.4137832343760430e+00
 7.8539816339744783e-01 6.6613381477509392e-16 3.9269908169872392e-01 1.4142135623730954e+00
 7.6072821090656617e-01 -1.7442521300082225e-02 3.8036410545328309e-01 1.4137832343760433e+00
 7.3608260468035358e-01 -3.4857233037127566e-02 3.6804130234017679e-01 1.4124942099775073e+00
 7.1148566695665505e-01 -5.2216453549883302e-02 3.5574283347832752e-01 1.4103523559432560e+00
 6.8696167194337998e-01 -6.9492755801170480e-02 3.4348083597168999e-01 1.4073674102964857e+00
 6.6253482186278823e-01 -8.6659091755850792e-02 3.3126741093139411e-01 1.4035529228583457e+00
 6.3822922306682028e-01 -1.0368891327876911e-01 3.1911461153341014e-01 1.3989261728383928e+00
 6.1406886224703738e-01 -1.2055628846002620e-01 3.0703443112351869e-01 1.3935080642934841e+00
 5.9007758276265232e-01 -1.3723601233122606e-01 2.9503879138132616e-01 1.3873230004860784e+00
 5.6627906111001458e-01 -1.5370371100492736e-01 2.8313953055500729e-01 1.3803987383699163e+00
 5.4269678355676487e-01 -1.6993593834929988e-01 2.7134839177838244e-01 1.3727662246097743e+00
 5.1935402296372479e-01 -1.8591026439962322e-01 2.5967701148186240e-01 1.3644594146999938e+00
 4.9627381581739494e-01 -2.0160535480635894e-01 2.4813690790869747e-01 1.3555150768817030e+00
 4.7347893949572056e-01 -2.1700104072452578e-01 2.3673946974786028e-01 1.3459725826694584e+00
 4.5099188978957333e-01 -2.3207837865937300e-01 2.2549594489478667e-01 1.3358736858832678e+00
 4.2883485870211829e-01 -2.4681969989724703e-01 2.1441742935105915e-01 1.3252622921408928e+00
 4.0702971254798792e-01 -2.6120864926635423e-01 2.0351485627399396e-01 1.3141842207977494e+00
 3.8559797037386950e-01 -2.7523021308823725e-01 1.9279898518693475e-01 1.3026869613278609e+00
 3.6456078272180287e-01 -2.8887073629554683e-01 1.8228039136090143e-01 1.2908194261198100e+00
 3.4393891075615068e-01 -3.0211792880361871e-01 1.7196945537807534e-01 1.2786317016176501e+00
 3.2375270577483400e-01 -3.1496086133102574e-01 1.6187635288741700e-01 1.2661747996696484e+00
 3.0402208912505901e-01 -3.2738995096638229e-01 1.5201104456252951e-01 1.2535004108594938e+00
 2.8476653254335327e-01 -3.3939693687410005e-01 1.4238326627167663e-01 1.2406606614872229e+00
 2.6600503893931143e-01 -3.5097484661956013e-01 1.3300251946965572e-01 1.2277078757430473e+00
 2.4775612364201755e-01 -3.6211795367345978e-01 1.2387806182100877e-01 1.2146943444790483e+00
 2.3003779612765243e-01 -3.7282172672531599e-01 1.1501889806382622e-01 1.2016721018340304e+00
 2.1286754224631294e-01 -3.8308277149680969e-01 1.0643377112315647e-01 1.1886927108085139e+00
 1.9626230696558977e-01 -3.9289876579656580e-01 9.8131153482794886e-02 1.1758070587227067e+00
 1.8023847764793119e-01 -4.0226838859901354e-01 9.0119238823965594e-02 1.1630651633231104e+00
 1.6481186787829291e-01 -4.1119124396122414e-01 8.2405933939146456e-02 1.1505159901359412e+00
 1.4999770185804082e-01 -4.1966778061328502e-01 7.4998850929020408e-02 1.1382072815003776e+00
 1.3581059938050061e-01 -4.2769920807023343e-01 6.7905299690250304e-02 1.1261853975542313e+00
 1.2226456140298821e-01 -4.3528741011726535e-01 6.1132280701494103e-02 1.1144951692912877e+00
 1.0937295622955397e-01 -4.4243485651546560e-01 5.4686478114776983e-02 1.1031797636652689e+00
 9.7148506318082417e-02 -4.4914451376328879e-01 4.8574253159041209e-02 1.0922805605820132e+00
 8.5603275724760092e-02 -4.5541975573018328e-01 4.2801637862380046e-02 1.0818370415005401e+00
 7.4748658198310058e-02 -4.6126427495381128e-01 3.7374329099155029e-02 1.0718866892565371e+00
 6.4595365935737017e-02 -4.6668199536205140e-01 3.2297682967868509e-02 1.0624648986293987e+00
 5.5153419010682152e-02 -4.7167698714612383e-01 2.7576709505341076e-02 1.0536048970971150e+00
 4.6432135484820704e-02 -4.7625338447248622e-01 2.3216067742410352e-02 1.0453376751624375e+00
 3.8440122212059336e-02 -4.8041530667932053e-01 1.9220061106029668e-02 1.0376919255891213e+00
 3.1185266344610781e-02 -4.8416678355912673e-01 1.5592633172305390e-02 1.0306939908586059e+00
 2.4674727549326789e-02 -4.8751168528275240e-01 1.2337363774663395e-02 1.0243678181449685e+00
 1.8914930941971365e-02 -4.9045365747265529e-01 9.4574654709856827e-03 1.0187349211089125e+00
 1.3911560746407361e-02 -4.9299606188478140e-01 6.9557803732036806e-03 1.0138143478292205e+00
 9.6695546849537971e-03 -4.9514192310952859e-01 4.8347773424768986e-03 1.0096226542216611e+00
 6.1930991054494735e-03 -4.9689388165317433e-01 3.0965495527247367e-03 1.0061738823397099e+00
 3.4856248498338345e-03 -4.9825415371208059e-01 1.7428124249169172e-03 1.0034795430075460e+00
 1.5498038683199129e-03 -4.9922449790315720e-01 7.7490193415995646e-04 1.0015486023021358e+00
 3.8754658250190972e-04 -4.9980618916551106e-01 1.9377329125095486e-04 1.0003874714766245e+00


==> Poly1D_n1_r_rho_DiffRho.txt <==
 1.5707963267948926e+00 3.8121970198382771e-17 1.0000000000000000e+00
 1.5706984579509204e+00 9.7868843815775519e-05 1.0000000000000000e+00
 1.5704048758099722e+00 3.9145097492319654e-04 1.0000000000000000e+00
 1.5699156535388716e+00 8.8067314218139676e-04 1.0000000000000000e+00
 1.5692309130620659e+00 1.5654130934806150e-03 1.0000000000000000e+00
 1.5683508250312364e+00 2.4454993261117789e-03 1.0000000000000000e+00
 1.5672756087827715e+00 3.5207107386419465e-03 1.0000000000000000e+00
 1.5660055322831017e+00 4.7907761856558519e-03 1.0000000000000000e+00
 1.5645409120619180e+00 6.2553739371021813e-03 1.0000000000000000e+00
 1.5628821131332844e+00 7.9141310443644839e-03 1.0000000000000000e+00
 1.5610295489046702e+00 9.7666226155533001e-03 1.0000000000000000e+00
 1.5589836810739197e+00 1.1812371002884117e-02 1.0000000000000000e+00
 1.5567450195141870e+00 1.4050844905373909e-02 1.0000000000000000e+00
 1.5543141221468659e+00 1.6481458390444039e-02 1.0000000000000000e+00
 1.5516915948025432e+00 1.9103569838372192e-02 1.0000000000000000e+00
 1.5488780910700135e+00 2.1916480813873040e-02 1.0000000000000000e+00
 1.5458743121333913e+00 2.4919434869428034e-02 1.0000000000000000e+00
 1.5426810065973611e+00 2.8111616285304109e-02 1.0000000000000000e+00
 1.5392989703006090e+00 3.1492148751515445e-02 1.0000000000000000e+00
 1.5357290461174831e+00 3.5060093997285879e-02 1.0000000000000000e+00
 1.5319721237479325e+00 3.8814450373857660e-02 1.0000000000000000e+00
 1.5280291394957741e+00 4.2754151396770489e-02 1.0000000000000000e+00
 1.5239010760353477e+00 4.6878064253994343e-02 1.0000000000000000e+00
 1.5195889621666103e+00 5.1184988286551915e-02 1.0000000000000000e+00
 1.5150938725587406e+00 5.5673653448493898e-02 1.0000000000000000e+00
 1.5104169274823072e+00 6.0342718753308391e-02 1.0000000000000000e+00
 1.5055592925300731e+00 6.5190770714043514e-02 1.0000000000000000e+00
 1.5005221783265077e+00 7.0216321784601743e-02 1.0000000000000000e+00
 1.4953068402260721e+00 7.5417808809824488e-02 1.0000000000000000e+00
 1.4899145780003586e+00 8.0793591492129224e-02 1.0000000000000000e+00
 1.4843467355141611e+00 8.6341950882577193e-02 1.0000000000000000e+00
 1.4786047003905551e+00 9.2061087904354785e-02 1.0000000000000000e+00
 1.4726899036650736e+00 9.7949121916721213e-02 1.0000000000000000e+00
 1.4666038194290620e+00 1.0400408932753741e-01 1.0000000000000000e+00
 1.4603479644623054e+00 1.1022394226251368e-01 1.0000000000000000e+00
 1.4539238978550129e+00 1.1660654729932678e-01 1.0000000000000000e+00
 1.4473332206192620e+00 1.2314968427473481e-01 1.0000000000000000e+00
 1.4405775752899912e+00 1.2985104517277729e-01 1.0000000000000000e+00
 1.4336586455156464e+00 1.3670823310207794e-01 1.0000000000000000e+00
 1.4265781556385806e+00 1.4371876137017475e-01 1.0000000000000000e+00
 1.4193378702653117e+00 1.5088005266267826e-01 1.0000000000000000e+00
 1.4119395938267445e+00 1.5818943833491297e-01 1.0000000000000000e+00
 1.4043851701284704e+00 1.6564415782352448e-01 1.0000000000000000e+00
 1.3966764818912512e+00 1.7324135818533057e-01 1.0000000000000000e+00
 1.3888154502818058e+00 1.8097809377046706e-01 1.0000000000000000e+00
 1.3808040344340149e+00 1.8885132603663002e-01 1.0000000000000000e+00
 1.3726442309606650e+00 1.9685792351092568e-01 1.0000000000000000e+00
 1.3643380734558492e+00 2.0499466190554319e-01 1.0000000000000000e+00
 1.3558876319881539e+00 2.1325822439312114e-01 1.0000000000000000e+00
 1.3472950125847534e+00 2.2164520204733251e-01 1.0000000000000000e+00
 1.3385623567065448e+00 2.3015209445381560e-01 1.0000000000000000e+00
 1.3296918407144505e+00 2.3877531049618680e-01 1.0000000000000000e+00
 1.3206856753270229e+00 2.4751116932142789e-01 1.0000000000000000e+00
 1.3115461050694881e+00 2.5635590148849491e-01 1.0000000000000000e+00
 1.3022754077143626e+00 2.6530565030352005e-01 1.0000000000000000e+00
 1.2928758937137843e+00 2.7435647334448410e-01 1.0000000000000000e+00
 1.2833499056237005e+00 2.8350434417772247e-01 1.0000000000000000e+00
 1.2736998175200522e+00 2.9274515426810260e-01 1.0000000000000000e+00
 1.2639280344071058e+00 3.0207471508415551e-01 1.0000000000000000e+00
 1.2540369916180758e+00 3.1148876039889117e-01 1.0000000000000000e+00
 1.2440291542081876e+00 3.2098294878645239e-01 1.0000000000000000e+00
 1.2339070163403347e+00 3.3055286631417191e-01 1.0000000000000000e+00
 1.2236731006634816e+00 3.4019402942900584e-01 1.0000000000000000e+00
 1.2133299576839656e+00 3.4990188803672262e-01 1.0000000000000000e+00
 1.2028801651298577e+00 3.5967182877160442e-01 1.0000000000000000e+00
 1.1923263273085396e+00 3.6949917845382224e-01 1.0000000000000000e+00
 1.1816710744576537e+00 3.7937920773102790e-01 1.0000000000000000e+00
 1.1709170620895948e+00 3.8930713490009311e-01 1.0000000000000000e+00
 1.1600669703296993e+00 3.9927812990432759e-01 1.0000000000000000e+00
 1.1491235032483025e+00 4.0928731850089650e-01 1.0000000000000000e+00
 1.1380893881868277e+00 4.1932978659256970e-01 1.0000000000000000e+00
 1.1269673750780749e+00 4.2940058471734988e-01 1.0000000000000000e+00
 1.1157602357608800e+00 4.3949473268895278e-01 1.0000000000000000e+00
 1.1044707632893154e+00 4.4960722438055678e-01 1.0000000000000000e+00
 1.0931017712366007e+00 4.5973303264370058e-01 1.0000000000000000e+00
 1.0816560929939036e+00 4.6986711435368028e-01 1.0000000000000000e+00
 1.0701365810641965e+00 4.8000441557230389e-01 1.0000000000000000e+00
 1.0585461063513555e+00 4.9013987681837767e-01 1.0000000000000000e+00
 1.0468875574446699e+00 5.0026843843584945e-01 1.0000000000000000e+00
 1.0351638398989444e+00 5.1038504604911183e-01 1.0000000000000000e+00
 1.0233778755103762e+00 5.2048465609456551e-01 1.0000000000000000e+00
 1.0115326015883797e+00 5.3056224141718866e-01 1.0000000000000000e+00
 9.9963097022354863e-01 5.4061279692051478e-01 1.0000000000000000e+00
 9.8767594755193266e-01 5.5063134525813540e-01 1.0000000000000000e+00
 9.7567051301581587e-01 5.6061294255456862e-01 1.0000000000000000e+00
 9.6361765862117399e-01 5.7055268414312865e-01 1.0000000000000000e+00
 9.5152038819200679e-01 5.8044571030821879e-01 1.0000000000000000e+00
 9.3938171662172065e-01 5.9028721201934953e-01 1.0000000000000000e+00
 9.2720466912175403e-01 6.0007243664405419e-01 1.0000000000000000e+00
 9.1499228046763204e-01 6.0979669362682054e-01 1.0000000000000000e+00
 9.0274759424263662e-01 6.1945536012112368e-01 1.0000000000000000e+00
 8.9047366207928047e-01 6.2904388656166599e-01 1.0000000000000000e+00
 8.7817354289877814e-01 6.3855780216398517e-01 1.0000000000000000e+00
 8.6585030214869740e-01 6.4799272033868804e-01 1.0000000000000000e+00
 8.5350701103898585e-01 6.5734434400771014e-01 1.0000000000000000e+00
 8.4114674577656179e-01 6.6660847081019081e-01 1.0000000000000000e+00
 8.2877258679865717e-01 6.7578099818575654e-01 1.0000000000000000e+00
 8.1638761800510995e-01 6.8485792832328907e-01 1.0000000000000000e+00
 8.0399492598979028e-01 6.9383537296354203e-01 1.0000000000000000e+00
 7.9159759927135720e-01 7.0270955804431279e-01 1.0000000000000000e+00
 7.7919872752353525e-01 7.1147682817725189e-01 1.0000000000000000e+00
 7.6680140080510240e-01 7.2013365094580739e-01 1.0000000000000000e+00
 7.5440870878978272e-01 7.2867662101423880e-01 1.0000000000000000e+00
 7.4202373999623539e-01 7.3710246403811353e-01 1.0000000000000000e+00
 7.2964958101833066e-01 7.4540804036721742e-01 1.0000000000000000e+00
 7.1728931575590660e-01 7.5359034853232365e-01 1.0000000000000000e+00
 7.0494602464619516e-01 7.6164652850785253e-01 1.0000000000000000e+00
 6.9262278389611454e-01 7.6957386474301248e-01 1.0000000000000000e+00
 6.8032266471561220e-01 7.7736978895464559e-01 1.0000000000000000e+00
 6.6804873255225616e-01 7.8503188267560520e-01 1.0000000000000000e+00
 6.5580404632726030e-01 7.9255787955315482e-01 1.0000000000000000e+00
 6.4359165767313864e-01 7.9994566739251949e-01 1.0000000000000000e+00
 6.3141461017317213e-01 8.0719328994139927e-01 1.0000000000000000e+00
 6.1927593860288588e-01 8.1429894841193518e-01 1.0000000000000000e+00
 6.0717866817371857e-01 8.2126100273729541e-01 1.0000000000000000e+00
 5.9512581377907670e-01 8.2807797256073945e-01 1.0000000000000000e+00
 5.8312037924295967e-01 8.3474853795572024e-01 1.0000000000000000e+00
 5.7116535657134415e-01 8.4127153987626058e-01 1.0000000000000000e+00
 5.5926372520651302e-01 8.4764598033752603e-01 1.0000000000000000e+00
 5.4741845128451649e-01 8.5387102232721224e-01 1.0000000000000000e+00
 5.3563248689594822e-01 8.5994598944901324e-01 1.0000000000000000e+00
 5.2390876935022290e-01 8.6587036530011430e-01 1.0000000000000000e+00
 5.1225022044353719e-01 8.7164379258528646e-01 1.0000000000000000e+00
 5.0065974573069616e-01 8.7726607197080608e-01 1.0000000000000000e+00
 4.8914023380098920e-01 8.8273716068201302e-01 1.0000000000000000e+00
 4.7769455555829188e-01 8.8805717084893976e-01 1.0000000000000000e+00
 4.6632556350557725e-01 8.9322636760499219e-01 1.0000000000000000e+00
 4.5503609103401282e-01 8.9824516694422718e-01 1.0000000000000000e+00
 4.4382895171681780e-01 9.0311413334328605e-01 1.0000000000000000e+00
 4.3270693860806508e-01 9.0783397715453840e-01 1.0000000000000000e+00
 4.2167282354659003e-01 9.1240555177746629e-01 1.0000000000000000e+00
 4.1072935646519326e-01 9.1682985061575073e-01 1.0000000000000000e+00
 3.9987926470529789e-01 9.2110800382793223e-01 1.0000000000000000e+00
 3.8912525233723888e-01 9.2524127487989571e-01 1.0000000000000000e+00
 3.7846999948635318e-01 9.2923105690777874e-01 1.0000000000000000e+00
 3.6791616166503482e-01 9.3307886890020530e-01 1.0000000000000000e+00
 3.5746636911092705e-01 9.3678635170904068e-01 1.0000000000000000e+00
 3.4712322613141111e-01 9.4035526389809421e-01 1.0000000000000000e+00
 3.3688931045455789e-01 9.4378747743943026e-01 1.0000000000000000e+00
 3.2676717258670523e-01 9.4708497326710417e-01 1.0000000000000000e+00
 3.1675933517681681e-01 9.5024983669830732e-01 1.0000000000000000e+00
 3.0686829238778690e-01 9.5328425273200879e-01 1.0000000000000000e+00
 2.9709650927484049e-01 9.5619050123526261e-01 1.0000000000000000e+00
 2.8744642117119207e-01 9.5897095202741012e-01 1.0000000000000000e+00
 2.7792043308110825e-01 9.6162805987240962e-01 1.0000000000000000e+00
 2.6852091908053005e-01 9.6416435938953093e-01 1.0000000000000000e+00
 2.5925022172540463e-01 9.6658245989259461e-01 1.0000000000000000e+00
 2.5011065146786982e-01 9.6888504016789179e-01 1.0000000000000000e+00
 2.4110448608044208e-01 9.7107484320079474e-01 1.0000000000000000e+00
 2.3223397008834776e-01 9.7315467086096863e-01 1.0000000000000000e+00
 2.2350131421013911e-01 9.7512737855594800e-01 1.0000000000000000e+00
 2.1490869480673885e-01 9.7699586986265796e-01 1.0000000000000000e+00
 2.0645825333904341e-01 9.7876309114628457e-01 1.0000000000000000e+00
 1.9815209583422760e-01 9.8043202617568803e-01 1.0000000000000000e+00
 1.8999229236087783e-01 9.8200569074430766e-01 1.0000000000000000e+00
 1.8198087651308698e-01 9.8348712730528742e-01 1.0000000000000000e+00
 1.7411984490364155e-01 9.8487939962926463e-01 1.0000000000000000e+00
 1.6641115666642214e-01 9.8618558749301066e-01 1.0000000000000000e+00
 1.5885673296814806e-01 9.8740878140681110e-01 1.0000000000000000e+00
 1.5145845652958109e-01 9.8855207738819006e-01 1.0000000000000000e+00
 1.4421817115631200e-01 9.8961857178926327e-01 1.0000000000000000e+00
 1.3713768127924642e-01 9.9061135618470808e-01 1.0000000000000000e+00
 1.3021875150490156e-01 9.9153351232700970e-01 1.0000000000000000e+00
 1.2346310617563080e-01 9.9238810717532888e-01 1.0000000000000000e+00
 1.1687242893987969e-01 9.9317818800401025e-01 1.0000000000000000e+00
 1.1044836233258740e-01 9.9390677759642487e-01 1.0000000000000000e+00
 1.0419250736583034e-01 9.9457686952952451e-01 1.0000000000000000e+00
 9.8106423129819070e-02 9.9519142355415335e-01 1.0000000000000000e+00
 9.2191626404337410e-02 9.9575336107585710e-01 1.0000000000000000e+00
 8.6449591280731528e-02 9.9626556074060424e-01 1.0000000000000000e+00
 8.0881748794533970e-02 9.9673085412954010e-01 1.0000000000000000e+00
 7.5489486568820596e-02 9.9715202156658345e-01 1.0000000000000000e+00
 7.0274148468384853e-02 9.9753178804238662e-01 1.0000000000000000e+00
 6.5237034264819679e-02 9.9787281925789917e-01 1.0000000000000000e+00
 6.0379399312585680e-02 9.9817771779050379e-01 1.0000000000000000e+00
 5.5702454236152055e-02 9.9844901938541519e-01 1.0000000000000000e+00
 5.1207364628282286e-02 9.9868918937480489e-01 1.0000000000000000e+00
 4.6895250759545003e-02 9.9890061922685669e-01 1.0000000000000000e+00
 4.2767187299118277e-02 9.9908562322672900e-01 1.0000000000000000e+00
 3.8824203046960166e-02 9.9924643529120238e-01 1.0000000000000000e+00
 3.5067280677409551e-02 9.9938520591856916e-01 1.0000000000000000e+00
 3.1497356494283792e-02 9.9950399927514644e-01 1.0000000000000000e+00
 2.8115320197531418e-02 9.9960479041960770e-01 1.0000000000000000e+00
 2.4922014661501131e-02 9.9968946266617631e-01 1.0000000000000000e+00
 2.1918235724879040e-02 9.9975980508756968e-01 1.0000000000000000e+00
 1.9104731992349560e-02 9.9981751015844411e-01 1.0000000000000000e+00
 1.6482204648026869e-02 9.9986417153997642e-01 1.0000000000000000e+00
 1.4051307280705657e-02 9.9990128200610118e-01 1.0000000000000000e+00
 1.1812645720973021e-02 9.9993023151182403e-01 1.0000000000000000e+00
 9.7667778902224001e-03 9.9995230540395552e-01 1.0000000000000000e+00
 7.9142136616082142e-03 9.9996868277452200e-01 1.0000000000000000e+00
 6.2554147329746124e-03 9.9998043495705813e-01 1.0000000000000000e+00
 4.7907945117907887e-03 9.9998852416592232e-01 1.0000000000000000e+00
 3.5207180121212549e-03 9.9999380227874157e-01 1.0000000000000000e+00
 2.4455017636563058e-03 9.9999700976205230e-01 1.0000000000000000e+00
 1.5654137328268973e-03 9.9999877474017251e-01 1.0000000000000000e+00
 8.8067325602085729e-04 9.9999961220733291e-01 1.0000000000000000e+00
 3.9145098492048745e-04 9.9999992338306409e-01 1.0000000000000000e+00
 9.7868843972019257e-05 9.9999999521084459e-01 1.0000000000000000e+00


==> Poly1D_n20_r_Phi_Phio_Est.txt <==
 3.4493497957603707e+00 1.7147189924436157e+00 1.7246748978801854e+00 1.0000000000000000e+00
 3.4490661032961638e+00 1.7145771462115122e+00 1.7245330516480819e+00 1.0000000000000002e+00
 3.4485933170893621e+00 1.7143407531081114e+00 1.7242966585446811e+00 1.0000000000000000e+00
 3.4479314889863018e+00 1.7140098390565812e+00 1.7239657444931509e+00 1.0000000000000002e+00
 3.4470806915638916e+00 1.7135844403453762e+00 1.7235403457819458e+00 1.0000000000000002e+00
 3.4460410181216576e+00 1.7130646036242592e+00 1.7230205090608288e+00 1.0000000000000002e+00
 3.4448125826715077e+00 1.7124503858991842e+00 1.7224062913357538e+00 1.0000000000000002e+00
 3.4433955199252333e+00 1.7117418545260470e+00 1.7216977599626166e+00 1.0000000000000002e+00
 3.4417899852797325e+00 1.7109390872032966e+00 1.7208949926398662e+00 1.0000000000000002e+00
 3.4399961547999722e+00 1.7100421719634165e+00 1.7199980773999861e+00 1.0000000000000002e+00
 3.4380142251996793e+00 1.7090512071632700e+00 1.7190071125998396e+00 1.0000000000000000e+00
 3.4358444138197690e+00 1.7079663014733149e+00 1.7179222069098845e+00 1.0000000000000000e+00
 3.4334869586045094e+00 1.7067875738656850e+00 1.7167434793022547e+00 1.0000000000000000e+00
 3.4309421180754329e+00 1.7055151536011468e+00 1.7154710590377165e+00 1.0000000000000002e+00
 3.4282101713029793e+00 1.7041491802149200e+00 1.7141050856514897e+00 1.0000000000000002e+00
 3.4252914178759002e+00 1.7026898035013804e+00 1.7126457089379501e+00 1.0000000000000002e+00
 3.4221861778683986e+00 1.7011371834976297e+00 1.7110930889341993e+00 1.0000000000000000e+00
 3.4188947918050356e+00 1.6994914904659482e+00 1.7094473959025178e+00 1.0000000000000000e+00
 3.4154176206233826e+00 1.6977529048751216e+00 1.7077088103116913e+00 1.0000000000000002e+00
 3.4117550456344445e+00 1.6959216173806526e+00 1.7058775228172223e+00 1.0000000000000002e+00
 3.4079074684808419e+00 1.6939978288038513e+00 1.7039537342404210e+00 1.0000000000000002e+00
 3.4038753110927682e+00 1.6919817501098144e+00 1.7019376555463841e+00 1.0000000000000002e+00
 3.3996590156417192e+00 1.6898736023842900e+00 1.6998295078208596e+00 1.0000000000000002e+00
 3.3952590444920046e+00 1.6876736168094326e+00 1.6976295222460023e+00 1.0000000000000002e+00
 3.3906758801500434e+00 1.6853820346384520e+00 1.6953379400750217e+00 1.0000000000000000e+00
 3.3859100252114542e+00 1.6829991071691575e+00 1.6929550126057271e+00 1.0000000000000002e+00
 3.3809620023059370e+00 1.6805250957163989e+00 1.6904810011529685e+00 1.0000000000000002e+00
 3.3758323540399617e+00 1.6779602715834112e+00 1.6879161770199809e+00 1.0000000000000000e+00
 3.3705216429372684e+00 1.6753049160320646e+00 1.6852608214686342e+00 1.0000000000000002e+00
 3.3650304513771743e+00 1.6725593202520175e+00 1.6825152256885871e+00 1.0000000000000002e+00
 3.3593593815307146e+00 1.6697237853287876e+00 1.6796796907653573e+00 1.0000000000000002e+00
 3.3535090552946047e+00 1.6667986222107327e+00 1.6767545276473024e+00 1.0000000000000002e+00
 3.3474801142230439e+00 1.6637841516749523e+00 1.6737400571115220e+00 1.0000000000000002e+00
 3.3412732194573604e+00 1.6606807042921106e+00 1.6706366097286802e+00 1.0000000000000002e+00
 3.3348890516535108e+00 1.6574886203901857e+00 1.6674445258267554e+00 1.0000000000000000e+00
 3.3283283109074384e+00 1.6542082500171496e+00 1.6641641554537192e+00 1.0000000000000002e+00
 3.3215917166782982e+00 1.6508399529025795e+00 1.6607958583391491e+00 1.0000000000000002e+00
 3.3146800077095619e+00 1.6473840984182113e+00 1.6573400038547810e+00 1.0000000000000002e+00
 3.3075939419480056e+00 1.6438410655374331e+00 1.6537969709740028e+00 1.0000000000000002e+00
 3.3003342964605937e+00 1.6402112427937272e+00 1.6501671482302969e+00 1.0000000000000002e+00
 3.2929018673492623e+00 1.6364950282380615e+00 1.6464509336746311e+00 1.0000000000000002e+00
 3.2852974696636181e+00 1.6326928293952394e+00 1.6426487348318091e+00 1.0000000000000002e+00
 3.2775219373115632e+00 1.6288050632192119e+00 1.6387609686557816e+00 1.0000000000000002e+00
 3.2695761229678402e+00 1.6248321560473504e+00 1.6347880614839201e+00 1.0000000000000002e+00
 3.2614608979805344e+00 1.6207745435536975e+00 1.6307304489902672e+00 1.0000000000000000e+00
 3.2531771522755157e+00 1.6166326707011882e+00 1.6265885761377579e+00 1.0000000000000002e+00
 3.2447257942588497e+00 1.6124069916928552e+00 1.6223628971294248e+00 1.0000000000000002e+00
 3.2361077507171814e+00 1.6080979699220210e+00 1.6180538753585907e+00 1.0000000000000002e+00
 3.2273239667161016e+00 1.6037060779214811e+00 1.6136619833580508e+00 1.0000000000000002e+00
 3.2183754054965101e+00 1.5992317973116854e+00 1.6091877027482551e+00 1.0000000000000002e+00
 3.2092630483689857e+00 1.5946756187479232e+00 1.6046315241844928e+00 1.0000000000000000e+00
 3.1999878946061751e+00 1.5900380418665179e+00 1.5999939473030875e+00 1.0000000000000002e+00
 3.1905509613332086e+00 1.5853195752300346e+00 1.5952754806666043e+00 1.0000000000000000e+00
 3.1809532834161649e+00 1.5805207362715128e+00 1.5904766417080825e+00 1.0000000000000000e+00
 3.1711959133485839e+00 1.5756420512377223e+00 1.5855979566742919e+00 1.0000000000000002e+00
 3.1612799211360483e+00 1.5706840551314545e+00 1.5806399605680241e+00 1.0000000000000002e+00
 3.1512063941788475e+00 1.5656472916528541e+00 1.5756031970894238e+00 1.0000000000000002e+00
 3.1409764371527316e+00 1.5605323131397961e+00 1.5704882185763658e+00 1.0000000000000002e+00
 3.1305911718877684e+00 1.5553396805073145e+00 1.5652955859438842e+00 1.0000000000000002e+00
 3.1200517372453263e+00 1.5500699631860935e+00 1.5600258686226631e+00 1.0000000000000002e+00
 3.1093592889931823e+00 1.5447237390600215e+00 1.5546796444965911e+00 1.0000000000000000e+00
 3.0985149996787795e+00 1.5393015944028201e+00 1.5492574998393898e+00 1.0000000000000000e+00
 3.0875200585006461e+00 1.5338041238137534e+00 1.5437600292503231e+00 1.0000000000000002e+00
 3.0763756711779844e+00 1.5282319301524225e+00 1.5381878355889922e+00 1.0000000000000000e+00
 3.0650830598184489e+00 1.5225856244726548e+00 1.5325415299092244e+00 1.0000000000000000e+00
 3.0536434627841325e+00 1.5168658259554966e+00 1.5268217313920662e+00 1.0000000000000002e+00
 3.0420581345557616e+00 1.5110731618413111e+00 1.5210290672778808e+00 1.0000000000000002e+00
 3.0303283455951315e+00 1.5052082673609961e+00 1.5151641727975658e+00 1.0000000000000002e+00
 3.0184553822057847e+00 1.4992717856663227e+00 1.5092276911028923e+00 1.0000000000000002e+00
 3.0064405463919530e+00 1.4932643677594069e+00 1.5032202731959765e+00 1.0000000000000002e+00
 2.9942851557157777e+00 1.4871866724213192e+00 1.4971425778578888e+00 1.0000000000000002e+00
 2.9819905431528260e+00 1.4810393661398433e+00 1.4909952715764130e+00 1.0000000000000002e+00
 2.9695580569459130e+00 1.4748231230363869e+00 1.4847790284729565e+00 1.0000000000000004e+00
 2.9569890604572522e+00 1.4685386247920564e+00 1.4784945302286261e+00 1.0000000000000004e+00
 2.9442849320189484e+00 1.4621865605729045e+00 1.4721424660094742e+00 1.0000000000000009e+00
 2.9314470647818482e+00 1.4557676269543545e+00 1.4657235323909241e+00 1.0000000000000013e+00
 2.9184768665627625e+00 1.4492825278448116e+00 1.4592384332813813e+00 1.0000000000000020e+00
 2.9053757596900875e+00 1.4427319744084741e+00 1.4526878798450438e+00 1.0000000000000031e+00
 2.8921451808478280e+00 1.4361166849873443e+00 1.4460725904239140e+00 1.0000000000000049e+00
 2.8787865809180491e+00 1.4294373850224547e+00 1.4393932904590245e+00 1.0000000000000078e+00
 2.8653014248217703e+00 1.4226948069743153e+00 1.4326507124108852e+00 1.0000000000000124e+00
 2.8516911913583227e+00 1.4158896902425915e+00 1.4258455956791614e+00 1.0000000000000193e+00
 2.8379573730431771e+00 1.4090227810850184e+00 1.4189786865215885e+00 1.0000000000000304e+00
 2.8241014759442793e+00 1.4020948325355693e+00 1.4120507379721396e+00 1.0000000000000473e+00
 2.8101250195168874e+00 1.3951066043218729e+00 1.4050625097584437e+00 1.0000000000000731e+00
 2.7960295364369494e+00 1.3880588627819033e+00 1.3980147682184747e+00 1.0000000000001126e+00
 2.7818165724330259e+00 1.3809523807799404e+00 1.3909082862165130e+00 1.0000000000001721e+00
 2.7674876861167861e+00 1.3737879376218189e+00 1.3837438430583930e+00 1.0000000000002618e+00
 2.7530444488120858e+00 1.3665663189694666e+00 1.3765222244060429e+00 1.0000000000003961e+00
 2.7384884443826571e+00 1.3592883167547487e+00 1.3692442221913286e+00 1.0000000000005962e+00
 2.7238212690584160e+00 1.3519547290926228e+00 1.3619106345292080e+00 1.0000000000008924e+00
 2.7090445312604219e+00 1.3445663601936175e+00 1.3545222656302109e+00 1.0000000000013285e+00
 2.6941598514244913e+00 1.3371240202756403e+00 1.3470799257122457e+00 1.0000000000019675e+00
 2.6791688618235043e+00 1.3296285254751286e+00 1.3395844309117522e+00 1.0000000000028997e+00
 2.6640732063884038e+00 1.3220806977575517e+00 1.3320366031942019e+00 1.0000000000042522e+00
 2.6488745405279213e+00 1.3144813648272711e+00 1.3244372702639606e+00 1.0000000000062048e+00
 2.6335745309470413e+00 1.3068313600367736e+00 1.3167872654735207e+00 1.0000000000090112e+00
 2.6181748554642295e+00 1.2991315222952837e+00 1.3090874277321147e+00 1.0000000000130256e+00
 2.6026772028274410e+00 1.2913826959767676e+00 1.3013386014137205e+00 1.0000000000187412e+00
 2.5870832725289308e+00 1.2835857308273366e+00 1.2935416362644654e+00 1.0000000000268432e+00
 2.5713947746188834e+00 1.2757414818720600e+00 1.2856973873094417e+00 1.0000000000382769e+00
 2.5556134295178881e+00 1.2678508093212004e+00 1.2778067147589440e+00 1.0000000000543423e+00
 2.5397409678282750e+00 1.2599145784758783e+00 1.2698704839141375e+00 1.0000000000768197e+00
 2.5237791301443342e+00 1.2519336596331767e+00 1.2618895650721671e+00 1.0000000001081364e+00
 2.5077296668614415e+00 1.2439089279906974e+00 1.2538648334307207e+00 1.0000000001515885e+00
 2.4915943379841070e+00 1.2358412635505778e+00 1.2457971689920535e+00 1.0000000002116345e+00
 2.4753749129329710e+00 1.2277315510229758e+00 1.2376874564664855e+00 1.0000000002942802e+00
 2.4590731703507660e+00 1.2195806797290365e+00 1.2295365851753830e+00 1.0000000004075860e+00
 2.4426908979072706e+00 1.2113895435033486e+00 1.2213454489536353e+00 1.0000000005623257e+00
 2.4262298921032692e+00 1.2031590405958970e+00 1.2131149460516346e+00 1.0000000007728482e+00
 2.4096919580735472e+00 1.1948900735735239e+00 1.2048459790367736e+00 1.0000000010581913e+00
 2.3930789093889366e+00 1.1865835492209067e+00 1.1965394546944683e+00 1.0000000014435213e+00
 2.3763925678574380e+00 1.1782403784410556e+00 1.1881962839287190e+00 1.0000000019619857e+00
 2.3596347633244381e+00 1.1698614761553434e+00 1.1798173816622191e+00 1.0000000026570897e+00
 2.3428073334720456e+00 1.1614477612030691e+00 1.1714036667360228e+00 1.0000000035857302e+00
 2.3259121236175746e+00 1.1530001562405647e+00 1.1629560618087873e+00 1.0000000048220619e+00
 2.3089509865111757e+00 1.1445195876398369e+00 1.1544754932555878e+00 1.0000000064624006e+00
 2.2919257821326671e+00 1.1360069853867598e+00 1.1459628910663335e+00 1.0000000086314242e+00
 2.2748383774875665e+00 1.1274632829788045e+00 1.1374191887437832e+00 1.0000000114899867e+00
 2.2576906464023496e+00 1.1188894173223025e+00 1.1288453232011748e+00 1.0000000152449329e+00
 2.2404844693189681e+00 1.1102863286292415e+00 1.1202422346594840e+00 1.0000000201613850e+00
 2.2232217330886344e+00 1.1016549603135677e+00 1.1116108665443172e+00 1.0000000265780724e+00
 2.2059043307649109e+00 1.0929962588869870e+00 1.1029521653824554e+00 1.0000000349263978e+00
 2.1885341613961105e+00 1.0843111738542290e+00 1.0942670806980552e+00 1.0000000457540728e+00
 2.1711131298170492e+00 1.0756006576077464e+00 1.0855565649085246e+00 1.0000000597543270e+00
 2.1536431464401558e+00 1.0668656653218007e+00 1.0768215732200779e+00 1.0000000778018887e+00
 2.1361261270459782e+00 1.0581071548458802e+00 1.0680630635229891e+00 1.0000001009971706e+00
 2.1185639925730899e+00 1.0493260865973748e+00 1.0592819962865450e+00 1.0000001307203652e+00
 2.1009586689074449e+00 1.0405234234534293e+00 1.0504793344537224e+00 1.0000001686974651e+00
 2.0833120866711754e+00 1.0317001306418543e+00 1.0416560433355877e+00 1.0000002170805982e+00
 2.0656261810108831e+00 1.0228571756309779e+00 1.0328130905054416e+00 1.0000002785454800e+00
 2.0479028913854274e+00 1.0139955280182678e+00 1.0239514456927137e+00 1.0000003564092848e+00
 2.0301441613532365e+00 1.0051161594175371e+00 1.0150720806766182e+00 1.0000004547727821e+00
 2.0123519383591821e+00 9.9622004334451209e-01 1.0061759691795911e+00 1.0000005786912367e+00
 1.9945281735210161e+00 9.8730815510047931e-01 9.9726408676050804e-01 1.0000007343792847e+00
 1.9766748214154082e+00 9.7838147165369660e-01 9.8833741070770409e-01 1.0000009294558285e+00
 1.9587938398636056e+00 9.6944097151818887e-01 9.7939691993180278e-01 1.0000011732359235e+00
 1.9408871897167359e+00 9.6048763462948095e-01 9.7044359485836795e-01 1.0000014770776673e+00
 1.9229568346407777e+00 9.5152244221674687e-01 9.6147841732038886e-01 1.0000018547932821e+00
 1.9050047409012218e+00 9.4254637667076768e-01 9.5250237045061092e-01 1.0000023231348789e+00
 1.8870328771474476e+00 9.3356042140699325e-01 9.4351643857372380e-01 1.0000029023668475e+00
 1.8690432141968407e+00 9.2456556072289442e-01 9.3452160709842036e-01 1.0000036169384110e+00
 1.8510377248186689e+00 9.1556277964866251e-01 9.2551886240933445e-01 1.0000044962716579e+00
 1.8330183835177460e+00 9.0655306379018197e-01 9.1650919175887302e-01 1.0000055756822843e+00
 1.8149871663179049e+00 8.9753739916304109e-01 9.0749358315895245e-01 1.0000068974523915e+00
 1.7969460505453050e+00 8.8851677201617874e-01 8.9847302527265249e-01 1.0000085120769602e+00
 1.7788970146115948e+00 8.7949216864357060e-01 8.8944850730579739e-01 1.0000104797080882e+00
 1.7608420377969607e+00 8.7046457518215403e-01 8.8042101889848035e-01 1.0000128718237131e+00
 1.7427831000330698e+00 8.6143497739395303e-01 8.7139155001653490e-01 1.0000157731503516e+00
 1.7247221816859539e+00 8.5240436043013290e-01 8.6236109084297696e-01 1.0000192838723680e+00
 1.7066612633388383e+00 8.4337370857442129e-01 8.5333063166941914e-01 1.0000235221634122e+00
 1.6886023255749478e+00 8.3434400496305783e-01 8.4430116278747391e-01 1.0000286270789307e+00
 1.6705473487603126e+00 8.2531623127811271e-01 8.3527367438015632e-01 1.0000347618520380e+00
 1.6524983128266031e+00 8.1629136741069075e-01 8.2624915641330154e-01 1.0000421176384928e+00
 1.6344571970540032e+00 8.0727039109016596e-01 8.1722859852700158e-01 1.0000509177600432e+00
 1.6164259798541625e+00 7.9825427747524458e-01 8.0821298992708124e-01 1.0000614224989124e+00
 1.5984066385532394e+00 7.8924399870224693e-01 7.9920331927661969e-01 1.0000739344996781e+00
 1.5804011491750671e+00 7.8024052338560868e-01 7.9020057458753357e-01 1.0000888048381575e+00
 1.5624114862244607e+00 7.7124481606518491e-01 7.8120574311223034e-01 1.0001064398201123e+00
 1.5444396224706869e+00 7.6225783659452384e-01 7.7221981123534345e-01 1.0001273085755158e+00
 1.5264875287311306e+00 7.5328053946386142e-01 7.6324376436556529e-01 1.0001519515167392e+00
 1.5085571736551719e+00 7.4431387305116992e-01 7.5427858682758597e-01 1.0001809897311682e+00
 1.4906505235083025e+00 7.3535877879419109e-01 7.4532526175415126e-01 1.0002151353803739e+00
 1.4727695419565003e+00 7.2641619027600335e-01 7.3638477097825017e-01 1.0002552031789156e+00
 1.4549161898508922e+00 7.1748703221631627e-01 7.2745809492544611e-01 1.0003021230260005e+00
 1.4370924250127255e+00 7.0857221936037240e-01 7.1854621250636275e-01 1.0003569538624422e+00
 1.4193002020186718e+00 6.9967265525706379e-01 7.0965010100933590e-01 1.0004208988234835e+00
 1.4015414719864809e+00 6.9078923091766942e-01 7.0077073599324047e-01 1.0004953217549495e+00
 1.3838181823610243e+00 6.8192282334650056e-01 6.9190909118051214e-01 1.0005817651556534e+00
 1.3661322767007325e+00 6.7307429393468254e-01 6.8306613835036623e-01 1.0006819696028879e+00
 1.3484856944644634e+00 6.6424448670839031e-01 6.7424284723223171e-01 1.0007978947099478e+00
 1.3308803707988182e+00 6.5543422642303162e-01 6.6544018539940908e-01 1.0009317416548196e+00
 1.3133182363259304e+00 6.4664431649521092e-01 6.5665911816296518e-01 1.0010859773072096e+00
 1.2958012169317521e+00 6.3787553676479114e-01 6.4790060846587605e-01 1.0012633599668046e+00
 1.2783312335548593e+00 6.2912864108004007e-01 6.3916561677742967e-01 1.0014669667088594e+00
 1.2609102019757981e+00 6.2040435469971200e-01 6.3045510098789903e-01 1.0017002223137110e+00
 1.2435400326069970e+00 6.1170337150699394e-01 6.2177001630349849e-01 1.0019669297344473e+00
 1.2262226302832728e+00 6.0302635103156677e-01 6.1311131514163641e-01 1.0022713020315264e+00
 1.2089598940529402e+00 5.9437391527759298e-01 6.0447994702647012e-01 1.0026179956745036e+00
 1.1917537169695587e+00 5.8574664535730037e-01 5.9587685848477934e-01 1.0030121450790204e+00
 1.1746059858843418e+00 5.7714507793196446e-01 5.8730299294217092e-01 1.0034593982117144e+00
 1.1575185812392408e+00 5.6856970146452945e-01 5.7875929061962039e-01 1.0039659530566090e+00
 1.1404933768607324e+00 5.6002095229088988e-01 5.7024668843036619e-01 1.0045385946937566e+00
 1.1235322397543335e+00 5.5149921051994977e-01 5.6176611987716674e-01 1.0051847326943903e+00
 1.1066370298998622e+00 5.4300479577602900e-01 5.5331851494993112e-01 1.0059124384865470e+00
 1.0898096000474706e+00 5.3453796280099153e-01 5.4490480002373531e-01 1.0067304822911152e+00
 1.0730517955144696e+00 5.2609889693762624e-01 5.3652589775723480e-01 1.0076483691705835e+00
 1.0563654539829710e+00 5.1768770952032972e-01 5.2818272699148550e-01 1.0086763736715685e+00
 1.0397524052983602e+00 5.0930443320399710e-01 5.1987620264918011e-01 1.0098255724776704e+00
 1.0232144712686386e+00 5.0094901726724694e-01 5.1160723563431931e-01 1.0111078744216633e+00
 1.0067534654646377e+00 4.9262132293161082e-01 5.0337673273231887e-01 1.0125360471357956e+00
 9.9037119302114196e-01 4.8432111874415601e-01 4.9518559651057098e-01 1.0141237395466145e+00
 9.7406945043893722e-01 4.7604807607709165e-01 4.8703472521946861e-01 1.0158854993468052e+00
 9.5785002538780117e-01 4.6780176480421271e-01 4.7892501269390059e-01 1.0178367845018754e+00
 9.4171469651046635e-01 4.5958164922052996e-01 4.7085734825523318e-01 1.0199939677750347e+00
 9.2566523322757410e-01 4.5138708427801749e-01 4.6283261661378705e-01 1.0223743331805129e+00
 9.0970339554363311e-01 4.4321731221703542e-01 4.5485169777181655e-01 1.0249960632052122e+00
 8.9383093385401924e-01 4.3507145967957250e-01 4.4691546692700962e-01 1.0278782155726487e+00
 8.7804958875302430e-01 4.2694853539685745e-01 4.3902479437651215e-01 1.0310406882636098e+00
 8.6236109084297663e-01 4.1884742855004398e-01 4.3118054542148831e-01 1.0345041714570775e+00
 8.4676716054446677e-01 4.1076690790841347e-01 4.2338358027223338e-01 1.0382900850154562e+00
 8.3126950790767895e-01 4.0270562185469971e-01 4.1563475395383948e-01 1.0424205001130191e+00
 8.1586983242486677e-01 3.9466209941158942e-01 4.0793491621243338e-01 1.0469180435992094e+00
 8.0056982284398681e-01 3.8663475238694789e-01 4.0028491142199341e-01 1.0518057837029176e+00
 7.8537115698350435e-01 3.7862187875767145e-01 3.9268557849175217e-01 1.0571070957244020e+00
 7.7027550154840363e-01 3.7062166741305658e-01 3.8513775077420181e-01 1.0628455064328257e+00
 7.5528451194741730e-01 3.6263220437790278e-01 3.7764225597370865e-01 1.0690445159945867e+00
 7.4039983211148674e-01 3.5465148063299407e-01 3.7019991605574337e-01 1.0757273964060172e+00
 7.2562309431349159e-01 3.4667740164585248e-01 3.6281154715674580e-01 1.0829169655992343e+00
 7.1095591898925103e-01 3.3870779871737317e-01 3.5547795949462552e-01 1.0906353366375132e+00
 6.9639991455982175e-01 3.3074044223990090e-01 3.4819995727991088e-01 1.0989036417219149e+00
 6.8195667725512210e-01 3.2277305694914504e-01 3.4097833862756105e-01 1.1077417310991347e+00
 6.6762779093888269e-01 3.1480333923575970e-01 3.3381389546944135e-01 1.1171678473958631e+00
 6.5341482693495900e-01 3.0682897656221975e-01 3.2670741346747950e-01 1.1271982764106658e+00
 6.3931934385502087e-01 2.9884766900650839e-01 3.1965967192751044e-01 1.1378469759721921e+00
 6.2534288742762867e-01 2.9085715292596426e-01 3.1267144371381433e-01 1.1491251851222082e+00
 6.1148699032873099e-01 2.8285522670231167e-01 3.0574349516436550e-01 1.1610410166007656e+00
 5.9775317201358602e-01 2.7483977849236496e-01 2.9887658600679301e-01 1.1735990363931166e+00
 5.8414293855013699e-01 2.6680881586831579e-01 2.9207146927506850e-01 1.1867998349343738e+00
 5.7065778245385868e-01 2.5876049718706928e-01 2.8532889122692934e-01 1.2006395954451721e+00
 5.5729918252407995e-01 2.5069316448020351e-01 2.7864959126203998e-01 1.2151096657718061e+00
 5.4406860368182008e-01 2.4260537760539796e-01 2.7203430184091004e-01 1.2301961410047884e+00
 5.3096749680914557e-01 2.3449594934730941e-01 2.6548374840457278e-01 1.2458794650229832e+00
 5.1799729859005961e-01 2.2636398110192202e-01 2.5899864929502980e-01 1.2621340599237147e+00
 5.0515943135295938e-01 2.1820889872454485e-01 2.5257971567647969e-01 1.2789279930154596e+00
 4.9245530291465606e-01 2.1003048806925001e-01 2.4622765145732803e-01 1.2962226916279649e+00
 4.7988630642599500e-01 2.0182892969834423e-01 2.3994315321299750e-01 1.3139727163909507e+00
 4.6745382021908211e-01 1.9360483219615965e-01 2.3372691010954105e-01 1.3321256038019622e+00
 4.5515920765613066e-01 1.8535926348403625e-01 2.2757960382806533e-01 1.3506217888018093e+00
 4.4300381697995483e-01 1.7709377950487509e-01 2.2150190848997742e-01 1.3693946176606644e+00
 4.3098898116612316e-01 1.6881044962808631e-01 2.1549449058306158e-01 1.3883704607132255e+00
 4.1911601777677671e-01 1.6051187812115364e-01 2.0955800888838835e-01 1.4074689333395338e+00
 4.0738622881614645e-01 1.5220122104424122e-01 2.0369311440807322e-01 1.4266032320526492e+00
 3.9580090058777578e-01 1.4388219795077944e-01 1.9790045029388789e-01 1.4456805906233863e+00
 3.8436130355345882e-01 1.3555909782104786e-01 1.9218065177672941e-01 1.4646028588602951e+00
 3.7306869219392358e-01 1.2723677871812578e-01 1.8653434609696179e-01 1.4832672040035662e+00
 3.6192430487126159e-01 1.1892066073630081e-01 1.8096215243563080e-01 1.5015669317383682e+00
 3.5092936369312810e-01 1.1061671191065998e-01 1.7546468184656405e-01 1.5193924206600840e+00
 3.4008507437872598e-01 1.0233142687180606e-01 1.7004253718936299e-01 1.5366321607244322e+00
 3.2939262612658166e-01 9.4071798159475153e-02 1.6469631306329083e-01 1.5531738828997026e+00
 3.1885319148413915e-01 8.5845280250502573e-02 1.5942659574206958e-01 1.5689057640296633e+00
 3.0846792621917624e-01 7.7659746506581293e-02 1.5423396310958812e-01 1.5837176879456238e+00
 2.9823796919305978e-01 6.9523439401525222e-02 1.4911898459652989e-01 1.5975025412678816e+00
 2.8816444223585963e-01 6.1444914541670087e-02 1.4408222111792982e-01 1.6101575202384841e+00
 2.7824845002332427e-01 5.3432979141708747e-02 1.3912422501166213e-01 1.6215854234443035e+00
 2.6849107995574290e-01 4.5496625756696829e-02 1.3424553997787145e-01 1.6316959045172612e+00
 2.5889340203869965e-01 3.7644962194210249e-02 1.2944670101934982e-01 1.6404066589059281e+00
 2.4945646876573310e-01 2.9887138634202934e-02 1.2472823438286655e-01 1.6476445196361142e+00
 2.4018131500292217e-01 2.2232273063994126e-02 1.2009065750146108e-01 1.6533464386181396e+00
 2.3106895787539800e-01 1.4689376188819783e-02 1.1553447893769900e-01 1.6574603324779584e+00
 2.2212039665580596e-01 7.2672770023300554e-03 1.1106019832790298e-01 1.6599457750141995e+00
 2.1333661265472634e-01 -2.5449804879437710e-05 1.0666830632736317e-01 1.6607745221049690e+00
 2.0471856911305814e-01 -7.1805534571024315e-03 1.0235928455652907e-01 1.6599308590700346e+00
 1.9626721109639211e-01 -1.4190172649583152e-02 9.8133605548196057e-02 1.6574117649767062e+00
 1.8798346539137356e-01 -2.1046896064875684e-02 9.3991732695686780e-02 1.6532268929893617e+00
 1.7986824040406801e-01 -2.7743816981149763e-02 8.9934120202034007e-02 1.6473983704271111e+00
 1.7192242606034511e-01 -3.4274581238965734e-02 8.5961213030172554e-02 1.6399604265411860e+00
 1.6414689370828991e-01 -4.0633427982457129e-02 8.2073446854144957e-02 1.6309588599971694e+00
 1.5654249602264597e-01 -4.6815222749682139e-02 7.8271248011322986e-02 1.6204503615134462e+00
 1.4911006691131434e-01 -5.2815482649852225e-02 7.4555033455657171e-02 1.6085017099604055e+00
 1.4185042142390236e-01 -5.8630393527104474e-02 7.0925210711951181e-02 1.5951888623916237e+00
 1.3476435566234585e-01 -6.4256819166518597e-02 6.7382177831172924e-02 1.5805959599190056e+00
 1.2785264669360977e-01 -6.9692302743960446e-02 6.3926323346804884e-02 1.5648142720531331e+00
 1.2111605246446951e-01 -7.4935060853326602e-02 6.0558026232234753e-02 1.5479411021336666e+00
 1.1455531171839679e-01 -7.9983970559986739e-02 5.7277655859198397e-02 1.5300786758263882e+00
 1.0817114391454756e-01 -8.4838550025655740e-02 5.4085571957273780e-02 1.5113330334391692e+00
 1.0196424914886425e-01 -8.9498933326285862e-02 5.0982124574432124e-02 1.4918129451017865e+00
 9.5935308077303535e-02 -9.3965840140477597e-02 4.7967654038651768e-02 1.4716288657672094e+00
 9.0084981841193831e-02 -9.8240541021694938e-02 4.5042490920596916e-02 1.4508919446321673e+00
 8.4413911994733734e-02 -1.0232481898418525e-01 4.2206955997366867e-02 1.4297131010490676e+00
 7.8922720434639562e-02 -1.0622092813148534e-01 3.9461360217319781e-02 1.4082021764098642e+00
 7.3612009331945727e-02 -1.0993155003965729e-01 3.6806004665972863e-02 1.3864671689159236e+00
 6.8482361065970998e-02 -1.1345974857712693e-01 3.4241180532985499e-02 1.3646135556843852e+00
 6.3534338160453716e-02 -1.1680892380160418e-01 3.1767169080226858e-02 1.3427437043445760e+00
 5.8768483221864280e-02 -1.1998276552441667e-01 2.9384241610932140e-02 1.3209563741965804e+00
 5.4185318879903493e-02 -1.2298520707611581e-01 2.7092659439951747e-02 1.2993463051719938e+00
 4.9785347730188730e-02 -1.2582037974662139e-01 2.4892673865094365e-02 1.2780038912740550e+00
 4.5569052279139474e-02 -1.2849256831054312e-01 2.2784526139569737e-02 1.2570149338883121e+00
 4.1536894891065920e-02 -1.3100616798549297e-01 2.0768447445532960e-02 1.2364604693421255e+00
 3.7689317737463382e-02 -1.3336564310972743e-01 1.8844658868731691e-02 1.2164166643394976e+00
 3.4026742748525275e-02 -1.3557548776666381e-01 1.7013371374262638e-02 1.1969547723878344e+00
 3.0549571566872470e-02 -1.3764018852872090e-01 1.5274785783436235e-02 1.1781411440412670e+00
 2.7258185503509245e-02 -1.3956418944231908e-01 1.3629092751754623e-02 1.1600372836841615e+00
 2.4152945496007869e-02 -1.4135185933027630e-01 1.2076472748003934e-02 1.1426999456398530e+00
 2.1234192068928570e-02 -1.4300746144758841e-01 1.0617096034464285e-02 1.1261812625849599e+00
 1.8502245296475258e-02 -1.4453512549180880e-01 9.2511226482376290e-03 1.1105288995510807e+00
 1.5957404767398285e-02 -1.4593882193994004e-01 7.9787023836991426e-03 1.0957862271776988e+00
 1.3599949552139294e-02 -1.4722233865977244e-01 6.7999747760696472e-03 1.0819925083189017e+00
 1.1430138172228444e-02 -1.4838925972471345e-01 5.7150690861142222e-03 1.0691830925818777e+00
 9.4482085719356200e-03 -1.4944294634701172e-01 4.7241042859678100e-03 1.0573896138690422e+00
 7.6543780921753575e-03 -1.5038651983457771e-01 3.8271890460876788e-03 1.0466401864935195e+00
 6.0488434466745367e-03 -1.5122284647086814e-01 3.0244217233372683e-03 1.0369595959279982e+00
 4.6317807003999510e-03 -1.5195452421521202e-01 2.3158903501999755e-03 1.0283694807204449e+00
 3.4033452502503481e-03 -1.5258387112202609e-01 1.7016726251251741e-03 1.0208885025606795e+00
 2.3636718080161947e-03 -1.5311291538125144e-01 1.1818359040080973e-03 1.0145325019052429e+00
 1.5128743856062219e-03 -1.5354338688863572e-01 7.5643719280311093e-04 1.0093146369621153e+00
 8.5104628254571398e-04 -1.5387671026281727e-01 4.2552314127285699e-04 1.0052455042017028e+00
 3.7826007574425234e-04 -1.5411399923623570e-01 1.8913003787212617e-04 1.0023332388969375e+00
 9.4567611537121579e-05 -1.5425605235833389e-01 4.7283805768560789e-05 1.0005835945060668e+00


==> Poly1D_n20_r_rho_DiffRho.txt <==
 3.4494443633719007e+00 2.4703282292062327e-323 6.7700446093897602e-306
 3.4492294449089336e+00 2.7138230606836604e-84 8.1833749017373071e-79
 3.4485847430822192e+00 2.9801639836668311e-72 2.2467675843283500e-67
 3.4475104185649683e+00 3.2884293838525294e-65 1.1019682705202973e-60
 3.4460067391013740e+00 3.2604320056546367e-60 6.1466910664434182e-56
 3.4440740794398823e+00 2.4437229454611401e-56 2.9490311776364264e-52
 3.4417129212397990e+00 3.5753388028009331e-53 2.9969627003608273e-49
 3.4389238529512474e+00 1.6937262824163098e-50 1.0433525001666753e-46
 3.4357075696685180e+00 3.5141033675961389e-48 1.6578827057134584e-44
 3.4320648729568330e+00 3.8801433963017513e-46 1.4468895591017977e-42
 3.4279966706525813e+00 2.6044653691544892e-44 7.8697811164875950e-41
 3.4235039766370647e+00 1.1685194340155269e-42 2.9193363731678930e-39
 3.4185879105838204e+00 3.7586075714399598e-41 7.8941546602480345e-38
 3.4132496976795728e+00 9.1410987962423544e-40 1.6367354101444627e-36
 3.4074906683188910e+00 1.7519082272409311e-38 2.7062367054463521e-35
 3.4013122577726285e+00 2.7340359843250465e-37 3.6812389680277611e-34
 3.3947160058302215e+00 3.5674287085847969e-36 4.2244243128961201e-33
 3.3877035564159432e+00 3.9769766218580222e-35 4.1745088087814118e-32
 3.3802766571792007e+00 3.8563325457798800e-34 3.6132311813844625e-31
 3.3724371590589857e+00 3.3016736849977230e-33 2.7786089904368033e-30
 3.3641870158225839e+00 2.5278037399571372e-32 1.9214813791446675e-29
 3.3555282835786500e+00 1.7494685195657476e-31 1.2072322290594488e-28
 3.3464631202647883e+00 1.1047642417761787e-30 6.9524219826883116e-28
 3.3369937851097435e+00 6.4171304941592894e-30 3.6983143531319472e-27
 3.3271226380703589e+00 3.4528599973690393e-29 1.8293635293069205e-26
 3.3168521392434220e+00 1.7316819158215501e-28 8.4639816115364188e-26
 3.3061848482525580e+00 8.1391030519741345e-28 3.6819485500507883e-25
 3.2951234236103177e+00 3.6025017152566898e-27 1.5128782599573174e-24
 3.2836706220556224e+00 1.5080710089221306e-26 5.8956364777724556e-24
 3.2718292978667232e+00 5.9938106092472853e-26 2.1869953566954241e-23
 3.2596024021498575e+00 2.2696100519990876e-25 7.7478941635576563e-23
 3.2469929821037717e+00 8.2133795573690090e-25 2.6292131392482635e-22
 3.2340041802602930e+00 2.8486638206652106e-24 8.5691774357168945e-22
 3.2206392337011471e+00 9.4934080042329358e-24 2.6889395228225717e-21
 3.2069014732512087e+00 3.0470387333862526e-23 8.1416808050959892e-21
 3.1927943226483899e+00 9.4391689486191778e-23 2.3835104873552495e-20
 3.1783212976903723e+00 2.8277195913283347e-22 6.7591878961463526e-20
 3.1634860053583984e+00 8.2065931340680731e-22 1.8598792666419700e-19
 3.1482921429183341e+00 2.3111514321074908e-21 4.9735556070894127e-19
 3.1327434969992347e+00 6.3254588973908618e-21 1.2943968035815000e-18
 3.1168439426496346e+00 1.6848564086549759e-20 3.2829536038565312e-18
 3.1005974423718081e+00 4.3732559165105965e-20 8.1244625927702235e-18
 3.0840080451342264e+00 1.1074933934595072e-19 1.9640569779227063e-17
 3.0670798853624728e+00 2.7394147649823969e-19 4.6430664400794865e-17
 3.0498171819088569e+00 6.6253283864885642e-19 1.0744272988999372e-16
 3.0322242370009844e+00 1.5682381514482632e-18 2.4359670520427569e-16
 3.0143054351695593e+00 3.6363507158099425e-18 5.4157981624378264e-16
 2.9960652421556575e+00 8.2667981986583849e-18 1.1816815778337793e-15
 2.9775082037977803e+00 1.8440474475609648e-17 2.5322902474749978e-15
 2.9586389448989276e+00 4.0391872129011243e-17 5.3334629109394039e-15
 2.9394621680740056e+00 8.6937528819690637e-17 1.1047828462161637e-14
 2.9199826525778341e+00 1.8399167850660873e-16 2.2521030978384330e-14
 2.9002052531140561e+00 3.8312113273271110e-16 4.5206334926793223e-14
 2.8801348986252457e+00 7.8537141318637409e-16 8.9402843198259668e-14
 2.8597765910645099e+00 1.5858235367905900e-15 1.7428985639076727e-13
 2.8391354041488981e+00 3.1557451005726078e-15 3.3510184305862802e-13
 2.8182164820949263e+00 6.1919932856127604e-15 6.3572449951289322e-13
 2.7970250383365287e+00 1.1985146349159449e-14 1.1905322656891099e-12
 2.7755663542257607e+00 2.2894580601666134e-14 2.2017908028516786e-12
 2.7538457777165797e+00 4.3179818758732723e-14 4.0229697781222623e-12
 2.7318687220320146e+00 8.0437907756702985e-14 7.2647006456386340e-12
 2.7096406643150845e+00 1.4805973880332539e-13 1.2970153789196703e-11
 2.6871671442637775e+00 2.6938029741053102e-13 2.2902217369426862e-11
 2.6644537627504401e+00 4.8461420618581918e-13 4.0008874075290518e-11
 2.6415061804259246e+00 8.6232241359128800e-13 6.9169746880053959e-11
 2.6183301163088353e+00 1.5181740065714805e-12 1.1838194455721103e-10
 2.5949313463602279e+00 2.6453349252929625e-12 2.0062572915763947e-10
 2.5713157020441231e+00 4.5632058080120035e-12 3.3677244460372662e-10
 2.5474890688741776e+00 7.7948408745353701e-12 5.6007590178123370e-10
 2.5234573849468958e+00 1.3188779260604255e-11 9.2304816922914589e-10
 2.4992266394617295e+00 2.2109022710264691e-11 1.5078948716178919e-09
 2.4748028712284431e+00 3.6728647078694041e-11 2.4422194195419684e-09
 2.4501921671621170e+00 6.0479645691969737e-11 3.9224622447476285e-09
 2.4254006607661602e+00 9.8736296539374318e-11 6.2486037828758795e-09
 2.4004345306037123e+00 1.5984468116507694e-10 9.8751403303640855e-09
 2.3752999987578178e+00 2.5666112612054282e-10 1.5485387817022349e-08
 2.3500033292807494e+00 4.0883291048317601e-10 2.4098973930106618e-08
 2.3245508266328780e+00 6.4615310966348358e-10 3.7226196243954470e-08
 2.2989488341114672e+00 1.0134579099665186e-09 5.7088078625730475e-08
 2.2732037322697898e+00 1.5777222636364323e-09 8.6927866751937405e-08
 2.2473219373269648e+00 2.4382654916580096e-09 1.3144889458243668e-07
 2.2213098995688942e+00 3.7413245388253767e-09 1.9742589203480116e-07
 2.1951741017407223e+00 5.7007174591423940e-09 2.9455271945453272e-07
 2.1689210574311950e+00 8.6269394959096620e-09 4.3661023301019689e-07
 2.1425573094493435e+00 1.2967854384033681e-08 6.4306476550806584e-07
 2.1160894281938707e+00 1.9365221203865150e-08 9.4124207966824171e-07
 2.0895240100156776e+00 2.8732702853811988e-08 1.3692654599325269e-06
 2.0628676755739090e+00 4.2362822718267604e-08 1.9800020569999596e-06
 2.0361270681859494e+00 6.2072677005952745e-08 2.8463312926924915e-06
 2.0093088521717677e+00 9.0401198970409153e-08 4.0681361256006892e-06
 1.9824197111930322e+00 1.3087456016559047e-07 5.7815258137196790e-06
 1.9554663465873954e+00 1.8836106345009670e-07 8.1709315571668087e-06
 1.9284554756983863e+00 2.6954284414161873e-07 1.1484878681053945e-05
 1.9013938302013049e+00 3.8353909492903108e-07 1.6056436007920432e-05
 1.8742881544255474e+00 5.4272464846492035e-07 2.2329580510479401e-05
 1.8471452036737805e+00 7.6379890836335919e-07 3.0892999496122608e-05
 1.8199717425383737e+00 1.0691736723138908e-06 4.2523190189932338e-05
 1.7927745432155255e+00 1.4887647353298343e-06 5.8239114759749144e-05
 1.7655603838174878e+00 2.0622917266359468e-06 7.9371134903636367e-05
 1.7383360466833186e+00 2.8422138799300762e-06 1.0764749147611742e-04
 1.7111083166885819e+00 3.8974568451670362e-06 1.4530221843590496e-04
 1.6838839795544129e+00 5.3181177127595080e-06 1.9520909330341988e-04
 1.6566698201563754e+00 7.2213726259566976e-06 2.6104703406273048e-04
 1.6294726208335271e+00 9.7588541680306029e-06 3.4750325940126044e-04
 1.6022991596981200e+00 1.3125814543223062e-05 4.6052153781027947e-04
 1.5751562089463529e+00 1.7572445761151085e-05 6.0760396128773373e-04
 1.5480505331705958e+00 2.3417789805947222e-05 7.9817588785526710e-04
 1.5209888876735147e+00 3.1066740189338475e-05 1.0440249964345583e-03
 1.4939780167845056e+00 4.1030711210617646e-05 1.3598267755003427e-03
 1.4670246521788690e+00 5.3952632273445136e-05 1.7637702051166489e-03
 1.4401355112001326e+00 7.0637011012041995e-05 2.2782988653144444e-03
 1.4133172951859518e+00 9.2085899634635352e-05 2.9309841790811776e-03
 1.3865766877979921e+00 1.1954169220467276e-04 3.7555489330901477e-03
 1.3599203533562234e+00 1.5453777439786455e-04 4.7930605608200146e-03
 1.3333549351780298e+00 1.9895813879528782e-04 6.0933148562819601e-03
 1.3068870539225572e+00 2.5510716445254649e-04 7.7164317344464136e-03
 1.2805233059407053e+00 3.2579083492439054e-04 9.7346852744044348e-03
 1.2542702616311789e+00 4.1441072876252427e-04 1.2234590465096491e-02
 1.2281344638030067e+00 5.2507215430154801e-04 1.5319268695422342e-02
 1.2021224260449364e+00 6.6270780866365883e-04 1.9111112946085012e-02
 1.1762406311021107e+00 8.3321831037986866e-04 2.3754771684491405e-02
 1.1504955292604340e+00 1.0436308754361641e-03 2.9420467449652224e-02
 1.1248935367390229e+00 1.3022772659340030e-03 3.6307661831438395e-02
 1.0994410340911516e+00 1.6189919252907880e-03 4.4649072764674912e-02
 1.0741443646140834e+00 2.0053309086695650e-03 5.4715042516867402e-02
 1.0490098327681885e+00 2.4748118050945409e-03 6.6818245170760834e-02
 1.0240437026057407e+00 3.0431743098611203e-03 8.1318710493206145e-02
 9.9925219620978434e-01 3.7286604224053637e-03 9.8629126531698738e-02
 9.7464149214345785e-01 4.5523123948851812e-03 1.1922036578002951e-01
 9.5021772391017179e-01 5.5382855192881606e-03 1.4362715900927833e-01
 9.2598697842500488e-01 6.7141715958012249e-03 1.7245381661139109e-01
 9.0195529449772305e-01 8.1113274548749968e-03 2.0637986935986397e-01
 8.7812866132777812e-01 9.7652011970457073e-03 2.4616546877621870e-01
 8.5451301701167282e-01 1.1715646862976128e-02 2.9265635188810601e-01
 8.3111424706306614e-01 1.4007216057677685e-02 3.4678813639604211e-01
 8.0793818294597630e-01 1.6689412649965069e-02 4.0958967076887132e-01
 7.8499060062146042e-01 1.9816894095233527e-02 4.8218512061671936e-01
 7.6227721910812341e-01 2.3449600259271043e-02 5.6579442941973779e-01
 7.3980369905681620e-01 2.7652787960980862e-02 6.6173175053090949e-01
 7.1757564133988672e-01 3.2496946952935202e-02 7.7140141127117101e-01
 6.9559858565532140e-01 3.8057570919639919e-02 8.9629094266902787e-01
 6.7387800914614004e-01 4.4414755546381371e-02 1.0379606946044757e+00
 6.5241932503537248e-01 5.1652595102777657e-02 1.1980295612773848e+00
 6.3122788127697438e-01 5.9858349650549848e-02 1.3781563722196943e+00
 6.1030895922300266e-01 6.9121357318444057e-02 1.5800165661398669e+00
 5.8966777230739087e-01 7.9531670498529689e-02 1.8052738653551206e+00
 5.6930946474665534e-01 9.1178401700313758e-02 2.0555468134320858e+00
 5.4923911025784478e-01 1.0414777448158727e-01 2.3323702324309648e+00
 5.2946171079406679e-01 1.1852088756459483e-01 2.6371519008206263e+00
 5.0998219529789557e-01 1.3437121595826693e-01 2.9711250469903812e+00
 4.9080541847297326e-01 1.5176189139054083e-01 3.3352975896918693e+00
 4.7193615957412094e-01 1.7074282502088536e-01 3.7303994230634334e+00
 4.5337912121624324e-01 1.9134775727149231e-01 4.1568294207328265e+00
 4.3513892820234190e-01 2.1359134128838128e-01 4.6146041945614673e+00
 4.1722012637091638e-01 2.3746638622896526e-01 5.1033109563914003e+00
 3.9962718146304421e-01 2.6294140216715184e-01 5.6220670587514343e+00
 3.8236447800942797e-01 2.8995859765066101e-01 6.1694888944639770e+00
 3.6543631823767431e-01 3.1843248164563365e-01 6.7436727796699847e+00
 3.4884692100009262e-01 3.4824921191774194e-01 7.3421902016816398e+00
 3.3260042072226614e-01 3.7926681064511808e-01 7.9620993667852114e+00
 3.1670086637266637e-01 4.1131633501086873e-01 8.5999743356710603e+00
 3.0115222045356699e-01 4.4420404664419783e-01 9.2519522085620185e+00
 2.8595835801350272e-01 4.7771457132624745e-01 9.9137978634581181e+00
 2.7112306568152900e-01 5.1161498284206031e-01 1.0580984724666893e+01
 2.5665004072351122e-01 5.4565968672565413e-01 1.1248789025809105e+01
 2.4254289012069247e-01 5.7959592594846066e-01 1.1912394120034204e+01
 2.2880512967075353e-01 6.1316968637610347e-01 1.2567000666025791e+01
 2.1544018311160812e-01 6.4613174946356433e-01 1.3207938054006803e+01
 2.0245138126812925e-01 6.7824362636012836e-01 1.3830772281015268e+01
 1.8984196122204325e-01 7.0928311287482126e-01 1.4431405658904113e+01
 1.7761506550517761e-01 7.3904922824284458e-01 1.5006164228501348e+01
 1.6577374131627851e-01 7.6736634011332516e-01 1.5551869514269470e+01
 1.5432093976158284e-01 7.9408732986247343e-01 1.6065892214838250e+01
 1.4325951511934329e-01 8.1909571138046511e-01 1.6546186498521433e+01
 1.3259222412847896e-01 8.4230667759483602e-01 1.6991304666020795e+01
 1.2232172530154195e-01 8.6366710708542538e-01 1.7400392966790630e+01
 1.1245057826215711e-01 8.8315461387450200e-01 1.7773170237239494e+01
 1.0298124310711261e-01 9.0077576365130319e-01 1.8109891715300421e+01
 9.3916079793250479e-02 9.1656360748343757e-01 1.8411300848220648e+01
 8.5257347549317158e-02 9.3057469901238388e-01 1.8678572143751047e+01
 7.7007204312915037e-02 9.4288576396876578e-01 1.8913248135013578e+01
 6.9167706192700670e-02 9.5359018324412781e-01 1.9117173367569443e+01
 6.1740806955957697e-02 9.6279443498382078e-01 1.9292428014746537e+01
 5.4728357541679012e-02 9.7061461974305541e-01 1.9441263329177648e+01
 4.8132105599272189e-02 9.7717316816326849e-01 1.9566040688703648e+01
 4.1953695053009901e-02 9.8259580510715971e-01 1.9669175532341974e+01
 3.6194665692328314e-02 9.8700881956362185e-01 1.9753087038638821e+01
 3.0856452788080378e-02 9.9053666725538814e-01 1.9820153997803938e+01
 2.5940386734836157e-02 9.9329991363250014e-01 1.9872676985541581e+01
 2.1447692719319712e-02 9.9541350927322281e-01 1.9912846668062304e+01
 1.7379490415067672e-02 9.9698537774062246e-01 1.9942717855735069e+01
 1.3736793703382743e-02 9.9811528749555822e-01 1.9964188774034444e+01
 1.0520510420653413e-02 9.9889397420109793e-01 1.9978984928531592e+01
 7.7314421321023124e-03 9.9940247722446862e-01 1.9988646897638528e+01
 5.3702839320184962e-03 9.9971165386680716e-01 1.9994521383972192e+01
 3.4376242705269518e-03 9.9988183635389538e-01 1.9997754884091481e+01
 1.9339448069324340e-03 9.9996259947241783e-01 1.9999289389311503e+01
 8.5962028968168637e-04 9.9999261056462108e-01 1.9999859600701861e+01
 2.1491846296702426e-04 9.9999953810068043e-01 1.9999991223912829e+01


==> Poly1D_n2_r_Phi_Phio_Est.txt <==
 1.7172094117884200e+00 6.9441454893971499e-01 8.5860470589421001e-01 1.0000000127249471e+00
 1.7168916465272073e+00 6.9425566629495916e-01 8.5844582326360364e-01 1.0000002035429854e+00
 1.7163621248745953e+00 6.9399090531937890e-01 8.5818106243729764e-01 1.0000010299626068e+00
 1.7156209774821283e+00 6.9362033086795183e-01 8.5781048874106414e-01 1.0000032530953002e+00
 1.7146683872168353e+00 6.9314403315219109e-01 8.5733419360841767e-01 1.0000079355550422e+00
 1.7135045891161107e+00 6.9256212715847543e-01 8.5675229455805535e-01 1.0000164385245340e+00
 1.7121298703297214e+00 6.9187475190558168e-01 8.5606493516486071e-01 1.0000304179950907e+00
 1.7105445700489574e+00 6.9108206954542573e-01 8.5527228502447872e-01 1.0000518201889841e+00
 1.7087490794229414e+00 6.9018426431188395e-01 8.5437453971147070e-01 1.0000828761748917e+00
 1.7067438414621197e+00 6.8918154132339038e-01 8.5337192073105983e-01 1.0001260956888973e+00
 1.7045293509289534e+00 6.8807412524582046e-01 8.5226467546447671e-01 1.0001842601751987e+00
 1.7021061542158460e+00 6.8686225882295149e-01 8.5105307710792300e-01 1.0002604150623196e+00
 1.6994748492103267e+00 6.8554620128253996e-01 8.4973742460516333e-01 1.0003578612921722e+00
 1.6966360851475328e+00 6.8412622662676914e-01 8.4831804257376642e-01 1.0004801461207706e+00
 1.6935905624500198e+00 6.8260262181649667e-01 8.4679528122500991e-01 1.0006310532107581e+00
 1.6903390325549419e+00 6.8097568485937476e-01 8.4516951627747094e-01 1.0008145920371592e+00
 1.6868822977286468e+00 6.7924572281250328e-01 8.4344114886432342e-01 1.0010349866289221e+00
 1.6832212108687292e+00 6.7741304971083149e-01 8.4161060543436461e-01 1.0012966636698553e+00
 1.6793566752935893e+00 6.7547798443302454e-01 8.3967833764679467e-01 1.0016042399834999e+00
 1.6752896445195544e+00 6.7344084851696695e-01 8.3764482225977721e-01 1.0019625094273057e+00
 1.6710211220256113e+00 6.7130196393748054e-01 8.3551056101280563e-01 1.0023764292222070e+00
 1.6665521610058143e+00 6.6906165085918834e-01 8.3327608050290713e-01 1.0028511057443228e+00
 1.6618838641094245e+00 6.6672022537775411e-01 8.3094193205471223e-01 1.0033917798060350e+00
 1.6570173831688475e+00 6.6427799726298264e-01 8.2850869158442375e-01 1.0040038114541521e+00
 1.6519539189154375e+00 6.6173526771745195e-01 8.2597695945771876e-01 1.0046926643132246e+00
 1.6466947206832321e+00 6.5909232716449262e-01 8.2334736034161604e-01 1.0054638895023829e+00
 1.6412410861007003e+00 6.5634945307942028e-01 8.2062054305035015e-01 1.0063231091542977e+00
 1.6355943607705707e+00 6.5350690787794397e-01 8.1779718038528537e-01 1.0072759995650551e+00
 1.6297559379378248e+00 6.5056493687566574e-01 8.1487796896891240e-01 1.0083282740038775e+00
 1.6237272581459345e+00 6.4752376633249864e-01 8.1186362907296727e-01 1.0094856652117514e+00
 1.6175098088814297e+00 6.4438360159569552e-01 8.0875490444071485e-01 1.0107539076181162e+00
 1.6111051242068817e+00 6.4114462535500438e-01 8.0555256210344084e-01 1.0121387193048872e+00
 1.6045147843823995e+00 6.3780699602321933e-01 8.0225739219119974e-01 1.0136457837471868e+00
 1.5977404154757211e+00 6.3437084625510076e-01 7.9887020773786055e-01 1.0152807313603101e+00
 1.5907836889610072e+00 6.3083628161730276e-01 7.9539184448050360e-01 1.0170491208826151e+00
 1.5836463213064296e+00 6.2720337942154103e-01 7.9182316065321479e-01 1.0189564206242692e+00
 1.5763300735506585e+00 6.2347218773279167e-01 7.8816503677532923e-01 1.0210079896120532e+00
 1.5688367508683516e+00 6.1964272456381120e-01 7.8441837543417581e-01 1.0232090586607980e+00
 1.5611682021247566e+00 6.1571497726672642e-01 7.8058410106237830e-01 1.0255647114024649e+00
 1.5533263194195286e+00 6.1168890213183791e-01 7.7666315970976429e-01 1.0280798653044088e+00
 1.5453130376198847e+00 6.0756442420315182e-01 7.7265651880994235e-01 1.0307592527090093e+00
 1.5371303338832030e+00 6.0334143731944956e-01 7.6856516694160149e-01 1.0336074019275823e+00
 1.5287802271691913e+00 5.9901980438898295e-01 7.6439011358459563e-01 1.0366286184223372e+00
 1.5202647777417351e+00 5.9459935790508733e-01 7.6013238887086754e-01 1.0398269661111161e+00
 1.5115860866605613e+00 5.9007990070919325e-01 7.5579304333028063e-01 1.0432062488307225e+00
 1.5027462952628321e+00 5.8546120700683746e-01 7.5137314763141605e-01 1.0467699919958473e+00
 1.4937475846348025e+00 5.8074302364136543e-01 7.4687379231740125e-01 1.0505214244919041e+00
 1.4845921750736695e+00 5.7592507162907047e-01 7.4229608753683474e-01 1.0544634608415087e+00
 1.4752823255397465e+00 5.7100704795851120e-01 7.3764116276987324e-01 1.0585986836858385e+00
 1.4658203330991000e+00 5.6598862765572733e-01 7.3291016654954999e-01 1.0629293266237276e+00
 1.4562085323567819e+00 5.6086946611599819e-01 7.2810426617839097e-01 1.0674572574530292e+00
 1.4464492948808010e+00 5.5564920170168719e-01 7.2322464744040049e-01 1.0721839618605276e+00
 1.4365450286169736e+00 5.5032745860457521e-01 7.1827251430848682e-01 1.0771105276084751e+00
 1.4264981772947998e+00 5.4490384996991770e-01 7.1324908864739989e-01 1.0822376292676577e+00
 1.4163112198245091e+00 5.3937798127825920e-01 7.0815560991225457e-01 1.0875655135487114e+00
 1.4059866696854264e+00 5.3374945397981344e-01 7.0299333484271320e-01 1.0930939852852337e+00
 1.3955270743058092e+00 5.2801786937496953e-01 6.9776353715290462e-01 1.0988223941239863e+00
 1.3849350144343069e+00 5.2218283273321087e-01 6.9246750721715344e-01 1.1047496219791886e+00
 1.3742131035032004e+00 5.1624395764145248e-01 6.8710655175160018e-01 1.1108740713094789e+00
 1.3633639869835770e+00 5.1020087057149643e-01 6.8168199349178848e-01 1.1171936542775776e+00
 1.3523903417325982e+00 5.0405321565500261e-01 6.7619517086629910e-01 1.1237057828539636e+00
 1.3412948753330285e+00 4.9780065965306541e-01 6.7064743766651425e-01 1.1304073599269526e+00
 1.3300803254251763e+00 4.9144289710616701e-01 6.6504016271258815e-01 1.1372947714824004e+00
 1.3187494590314246e+00 4.8497965564899370e-01 6.5937472951571230e-01 1.1443638799168059e+00
 1.3073050718735089e+00 4.7841070147330572e-01 6.5365253593675443e-01 1.1516100185478411e+00
 1.2957499876827143e+00 4.7173584492079235e-01 6.4787499384135716e-01 1.1590279873862097e+00
 1.2840870575031622e+00 4.6495494618660982e-01 6.4204352875158111e-01 1.1666120502322530e+00
 1.2723191589883582e+00 4.5806792111309935e-01 6.3615957949417912e-01 1.1743559331597906e+00
 1.2604491956911748e+00 4.5107474705202855e-01 6.3022459784558738e-01 1.1822528244483115e+00
 1.2484800963474403e+00 4.4397546877260041e-01 6.2424004817372014e-01 1.1902953760227648e+00
 1.2364148141533209e+00 4.3677020439143394e-01 6.1820740707666044e-01 1.1984757064578118e+00
 1.2242563260366615e+00 4.2945915129974910e-01 6.1212816301833073e-01 1.2067854056004812e+00
 1.2120076319224733e+00 4.2204259206210182e-01 6.0600381596123665e-01 1.2152155408616747e+00
 1.1996717539927475e+00 4.1452090026021654e-01 5.9983587699637375e-01 1.2237566652228868e+00
 1.1872517359407784e+00 4.0689454625475963e-01 5.9362586797038919e-01 1.2323988269998405e+00
 1.1747506422201748e+00 3.9916410283730330e-01 5.8737532111008739e-01 1.2411315813994452e+00
 1.1621715572887545e+00 3.9133025074425876e-01 5.8108577864437727e-01 1.2499440039006102e+00
 1.1495175848475001e+00 3.8339378400420354e-01 5.7475879242375005e-01 1.2588247054829234e+00
 1.1367918470747649e+00 3.7535561508981419e-01 5.6839592353738244e-01 1.2677618497201428e+00
 1.1239974838559261e+00 3.6721677984554946e-01 5.6199874192796306e-01 1.2767431717477513e+00
 1.1111376520086611e+00 3.5897844216230140e-01 5.5556882600433055e-01 1.2857559991055982e+00
 1.0982155245040528e+00 3.5064189837048254e-01 5.4910776225202640e-01 1.2947872744479072e+00
 1.0852342896837046e+00 3.4220858132340870e-01 5.4261714484185231e-01 1.3038235801036697e+00
 1.0721971504730665e+00 3.3368006414342144e-01 5.3609857523653326e-01 1.3128511644607661e+00
 1.0591073235911599e+00 3.2505806360393308e-01 5.2955366179557994e-01 1.3218559701370849e+00
 1.0459680387569001e+00 3.1634444312151250e-01 5.2298401937845007e-01 1.3308236638915039e+00
 1.0327825378922129e+00 3.0754121533322654e-01 5.1639126894610643e-01 1.3397396682169327e+00
 1.0195540743221376e+00 2.9865054423574255e-01 5.0977703716106881e-01 1.3485891945467863e+00
 1.0062859119721184e+00 2.8967474686416128e-01 5.0314295598605918e-01 1.3573572779952841e+00
 9.9298132456267996e-01 2.8061629449019065e-01 4.9649066228133998e-01 1.3660288135410199e+00
 9.7964359480168406e-01 2.7147781332108240e-01 4.8982179740084203e-01 1.3745885935523474e+00
 9.6627601357437276e-01 2.6226208468274631e-01 4.8313800678718638e-01 1.3830213465423828e+00
 9.5288187913139033e-01 2.5297204467258405e-01 4.7644093956569517e-01 1.3913117770309984e+00
 9.3946449627498985e-01 2.4361078326989041e-01 4.6973224813749492e-01 1.3994446063810551e+00
 9.2602717554362290e-01 2.3418154289409901e-01 4.6301358777181145e-01 1.4074046144665304e+00
 9.1257323239511268e-01 2.2468771640371082e-01 4.5628661619755634e-01 1.4151766820211329e+00
 8.9910598638861516e-01 2.1513284453142678e-01 4.4955299319430758e-01 1.4227458335076362e+00
 8.8562876036556837e-01 2.0552061275377634e-01 4.4281438018278418e-01 1.4300972803405527e+00
 8.7214487962982901e-01 1.9585484759639432e-01 4.3607243981491450e-01 1.4372164642880563e+00
 8.5865767112720504e-01 1.8613951237902651e-01 4.2932883556360252e-01 1.4440891008732697e+00
 8.4517046262458118e-01 1.7637870240730649e-01 4.2258523131229059e-01 1.4507012225903206e+00
 8.3168658188884170e-01 1.6657663962134084e-01 4.1584329094442085e-01 1.4570392217469519e+00
 8.1820935586579491e-01 1.5673766671414224e-01 4.0910467793289745e-01 1.4630898927430440e+00
 8.0474210985929751e-01 1.4686624073591742e-01 4.0237105492964875e-01 1.4688404735932337e+00
 7.9128816671078739e-01 1.3696692620316658e-01 3.9564408335539369e-01 1.4742786865019137e+00
 7.7785084597942022e-01 1.2704438773441318e-01 3.8892542298971011e-01 1.4793927773003426e+00
 7.6443346312301985e-01 1.1710338223718630e-01 3.8221673156150993e-01 1.4841715535583637e+00
 7.5103932868003764e-01 1.0714875067354057e-01 3.7551966434001882e-01 1.4886044211873881e+00
 7.3767174745272635e-01 9.7185409433967640e-02 3.6883587372636317e-01 1.4926814193567735e+00
 7.2433401769173023e-01 8.7218341351938178e-02 3.6216700884586511e-01 1.4963932535525704e+00
 7.1102943028229149e-01 7.7252586393553757e-02 3.5551471514114574e-01 1.4997313266157333e+00
 6.9776126793227256e-01 6.7293232058815489e-02 3.4888063396613628e-01 1.5026877676062784e+00
 6.8453280436219743e-01 5.7345403532858219e-02 3.4226640218109872e-01 1.5052554583504543e+00
 6.7134730349751037e-01 4.7414253627096892e-02 3.3567365174875519e-01 1.5074280575396966e+00
 6.5820801866325018e-01 3.7504952551609183e-02 3.2910400933162509e-01 1.5092000222628843e+00
 6.4511819178134333e-01 2.7622677561189413e-02 3.2255909589067167e-01 1.5105666268670841e+00
 6.3208105257070535e-01 1.7772602518374758e-02 3.1604052628535267e-01 1.5115239790565016e+00
 6.1909981775035738e-01 7.9598874173358314e-03 3.0954990887517869e-01 1.5120690331545714e+00
 6.0617769024574908e-01 -1.8103320871614703e-03 3.0308884512287454e-01 1.5121996004699354e+00
 5.9331785839848428e-01 -1.1532955101470066e-02 2.9665892919924214e-01 1.5119143567233413e+00
 5.8052349517964508e-01 -2.1202925821437457e-02 2.9026174758982254e-01 1.5112128465090673e+00
 5.6779775740691019e-01 -3.0815243723927077e-02 2.8389887870345509e-01 1.5100954847812540e+00
 5.5514378496565564e-01 -4.0364973578768060e-02 2.7757189248282782e-01 1.5085635553723233e+00
 5.4256470003423563e-01 -4.9847255239434507e-02 2.7128235001711781e-01 1.5066192065673543e+00
 5.3006360631363203e-01 -5.9257313172074055e-02 2.6503180315681601e-01 1.5042654437747167e+00
 5.1764358826166224e-01 -6.8590465684028712e-02 2.5882179413083112e-01 1.5015061193493278e+00
 5.0530771033193689e-01 -7.7842133814768955e-02 2.5265385516596844e-01 1.4983459196404008e+00
 4.9305901621774856e-01 -8.7007849854145308e-02 2.4652950810887428e-01 1.4947903493504493e+00
 4.8090052810108902e-01 -9.6083265455029571e-02 2.4045026405054451e-01 1.4908457133063944e+00
 4.6883524590696984e-01 -1.0506415930979293e-01 2.3441762295348492e-01 1.4865190957568561e+00
 4.5686614656323560e-01 -1.1394644436256704e-01 2.2843307328161780e-01 1.4818183373219438e+00
 4.4499618326605156e-01 -1.2272617453189813e-01 2.2249809163302578e-01 1.4767520097330313e+00
 4.3322828475124786e-01 -1.3139955092116135e-01 2.1661414237562393e-01 1.4713293885100232e+00
 4.2156535457169586e-01 -1.3996292749697392e-01 2.1078267728584793e-01 1.4655604237324285e+00
 4.1001027038090121e-01 -1.4841281621876246e-01 2.0500513519045060e-01 1.4594557090681097e+00
 3.9856588322298520e-01 -1.5674589160562100e-01 1.9928294161149260e-01 1.4530264492298217e+00
 3.8723501682923372e-01 -1.6495899472959538e-01 1.9361750841461686e-01 1.4462844260345802e+00
 3.7602046692138169e-01 -1.7304913662752641e-01 1.8801023346069085e-01 1.4392419632444995e+00
 3.6492500052181193e-01 -1.8101350112656281e-01 1.8246250026090596e-01 1.4319118903700003e+00
 3.5395135527083349e-01 -1.8884944708139176e-01 1.7697567763541674e-01 1.4243075056172432e+00
 3.4310223875120988e-01 -1.9655451002410770e-01 1.7155111937560494e-01 1.4164425381613128e+00
 3.3238032782010324e-01 -2.0412640323043404e-01 1.6619016391005162e-01 1.4083311099251010e+00
 3.2178826794860099e-01 -2.1156301820869913e-01 1.6089413397430050e-01 1.3999876970410781e+00
 3.1132867256898367e-01 -2.1886242462055805e-01 1.5566433628449183e-01 1.3914270911692264e+00
 3.0100412242990116e-01 -2.2602286964488438e-01 1.5050206121495058e-01 1.3826643608394722e+00
 2.9081716495961041e-01 -2.3304277679857405e-01 1.4540858247980520e-01 1.3737148129809820e+00
 2.8077031363743638e-01 -2.3992074423014939e-01 1.4038515681871819e-01 1.3645939547938544e+00
 2.7086604737360903e-01 -2.4665554250403718e-01 1.3543302368680452e-01 1.3553174561110746e+00
 2.6110680989762808e-01 -2.5324611189521951e-01 1.3055340494881404e-01 1.3459011123902067e+00
 2.5149500915531003e-01 -2.5969155921558706e-01 1.2574750457765502e-01 1.3363608084653043e+00
 2.4203301671466362e-01 -2.6599115419479041e-01 1.2101650835733181e-01 1.3267124831799697e+00
 2.3272316718074076e-01 -2.7214432543965961e-01 1.1636158359037038e-01 1.3169720950125319e+00
 2.2356775761960734e-01 -2.7815065599735256e-01 1.1178387880980367e-01 1.3071555887940050e+00
 2.1456904699157786e-01 -2.8400987854830761e-01 1.0728452349578893e-01 1.2972788636089594e+00
 2.0572925559384889e-01 -2.8972187025579937e-01 1.0286462779692444e-01 1.2873577419587319e+00
 1.9705056451267519e-01 -2.9528664729945436e-01 9.8525282256337596e-02 1.2774079402556799e+00
 1.8853511508521897e-01 -3.0070435912045990e-01 9.4267557542609487e-02 1.2674450407064499e+00
 1.8018500837120682e-01 -3.0597528240642646e-01 9.0092504185603411e-02 1.2574844646316379e+00
 1.7200230463452554e-01 -3.1109981484390625e-01 8.6001152317262769e-02 1.2475414472587862e+00
 1.6398902283488162e-01 -3.1607846866650258e-01 8.1994511417440810e-02 1.2376310140154985e+00
 1.5614714012965367e-01 -3.2091186402625443e-01 7.8073570064826833e-02 1.2277679583395986e+00
 1.4847859138605854e-01 -3.2560072221563330e-01 7.4239295693029270e-02 1.2179668210137709e+00
 1.4098526870375200e-01 -3.3014585876700608e-01 7.0492634351875999e-02 1.2082418710230720e+00
 1.3366902094798069e-01 -3.3454817645582624e-01 6.6834510473990347e-02 1.1986070879250958e+00
 1.2653165329340310e-01 -3.3880865823312933e-01 6.3265826646701551e-02 1.1890761457144918e+00
 1.1957492677868886e-01 -3.4292836011213590e-01 5.9787463389344431e-02 1.1796623981559708e+00
 1.1280055787201052e-01 -3.4690840403290568e-01 5.6400278936005258e-02 1.1703788655529350e+00
 1.0621021804752832e-01 -3.5074997072808595e-01 5.3105109023764162e-02 1.1612382229124236e+00
 9.9805533372980537e-02 -3.5445429261180328e-01 4.9902766686490269e-02 1.1522527894612462e+00
 9.3588084108475467e-02 -3.5802264671275519e-01 4.6794042054237733e-02 1.1434345194628963e+00
 8.7559404316585210e-02 -3.6145634767149804e-01 4.3779702158292605e-02 1.1347949942801974e+00
 8.1720981483839494e-02 -3.6475674082085663e-01 4.0860490741919747e-02 1.1263454156245525e+00
 7.6074256153709968e-02 -3.6792519536729662e-01 3.8037128076854984e-02 1.1180965999291868e+00
 7.0620621571178183e-02 -3.7096309769001151e-01 3.5310310785589091e-02 1.1100589737808524e+00
 6.5361423338972852e-02 -3.7387184477338015e-01 3.2680711669486426e-02 1.1022425703420999e+00
 6.0297959085562514e-02 -3.7665283778737602e-01 3.0148979542781257e-02 1.0946570266944005e+00
 5.5431478144985724e-02 -3.7930747582945207e-01 2.7715739072492862e-02 1.0873115820310923e+00
 5.0763181248595926e-02 -3.8183714984037465e-01 2.5381590624297963e-02 1.0802150766283092e+00
 4.6294220228798880e-02 -3.8424323670548738e-01 2.3147110114399440e-02 1.0733759515217098e+00
 4.2025697734855781e-02 -3.8652709355189702e-01 2.1012848867427891e-02 1.0668022488169273e+00
 3.7958666960820675e-02 -3.8869005225114417e-01 1.8979333480410338e-02 1.0605016125621738e+00
 3.4094131385680945e-02 -3.9073341413602958e-01 1.7047065692840473e-02 1.0544812901123564e+00
 3.0433044525763262e-02 -3.9265844493941249e-01 1.5216522262881631e-02 1.0487481339153373e+00
 2.6976309699468383e-02 -3.9446636996199780e-01 1.3488154849734191e-02 1.0433086036525738e+00
 2.3724779804390340e-02 -3.9615836947537986e-01 1.1862389902195170e-02 1.0381687686683230e+00
 2.0679257106877288e-02 -3.9773557436590151e-01 1.0339628553438644e-02 1.0333343106238002e+00
 1.7840493044083427e-02 -3.9919906202424360e-01 8.9202465220417134e-03 1.0288105263151461e+00
 1.5209188038564241e-02 -4.0054985248504976e-01 7.6045940192821203e-03 1.0246023305967935e+00
 1.2785991325456655e-02 -4.0178890482035018e-01 6.3929956627283274e-03 1.0207142593547254e+00
 1.0571500792290448e-02 -4.0291711379003714e-01 5.2857503961452239e-03 1.0171504724772469e+00
 8.5662628314685674e-03 -4.0393530675219896e-01 4.2831314157342837e-03 1.0139147567741869e+00
 6.7707722054529337e-03 -4.0484424083570153e-01 3.3853861027264669e-03 1.0110105287988773e+00
 5.1854719246889405e-03 -4.0564460037705274e-01 2.5927359623444703e-03 1.0084408375308345e+00
 3.8107531382994314e-03 -4.0633699462325074e-01 1.9053765691497157e-03 1.0062083668807533e+00
 2.6469550375747379e-03 -4.0692195570203343e-01 1.3234775187873690e-03 1.0043154379832493e+00
 1.6943647722818627e-03 -4.0739993686070103e-01 8.4718238614093133e-04 1.0027640112466019e+00
 9.5321737981492248e-04 -4.0777131097445318e-01 4.7660868990746124e-04 1.0015556881328014e+00
 4.2369572720276413e-04 -4.0803636932499637e-01 2.1184786360138206e-04 1.0006917126450772e+00
 1.0593046599006251e-04 -4.0819532065000386e-01 5.2965232995031253e-05 1.0001729725043673e+00


==> Poly1D_n2_r_rho_DiffRho.txt <==
 1.7173153422544054e+00 7.3310062684831911e-38 -5.4151662092619800e-19
 1.7172083445078390e+00 7.6323451802015620e-09 1.7472658847698667e-04
 1.7168873779342213e+00 1.2210230623244888e-07 6.9886280837500253e-04
 1.7163525225251515e+00 6.1801455395207987e-07 1.5722780338757898e-03
 1.7156039115778106e+00 1.9526633058613120e-06 2.7947545909158549e-03
 1.7146417316617411e+00 4.7654623884109752e-06 4.3659878096077983e-03
 1.7134662225723498e+00 9.8771481412082311e-06 6.2855860955707962e-03
 1.7120776772711457e+00 1.8288755960307243e-05 8.5530710181331345e-03
 1.7104764418127287e+00 3.1180371476911091e-05 1.1167877412814145e-02
 1.7086629152585446e+00 4.9909657546318284e-05 1.4129353494950614e-02
 1.7066375495774304e+00 7.6010158375599377e-05 1.7436760980824320e-02
 1.7044008495329748e+00 1.1118938224352596e-04 2.1089275212157099e-02
 1.7019533725577207e+00 1.5732666435946556e-04 2.5085985279391803e-02
 1.6992957286142412e+00 2.1647081146617983e-04 2.9425894138746564e-02
 1.6964285800431234e+00 2.9083752981266608e-04 3.4107918717662389e-02
 1.6933526413979001e+00 3.8280663810501568e-04 3.9130890002912824e-02
 1.6900686792669679e+00 4.9491906698477767e-04 4.4493553105355729e-02
 1.6865775120825373e+00 6.2987364648459012e-04 5.0194567295060534e-02
 1.6828800099166614e+00 7.9052368276969691e-04 5.6232506000344566e-02
 1.6789770942643969e+00 9.7987332529216953e-04 6.2605856764113357e-02
 1.6748697378141484e+00 1.2010737252629525e-03 6.9313021150804052e-02
 1.6705589642052519e+00 1.4574189860877564e-03 7.6352314597208024e-02
 1.6660458477728655e+00 1.7523419061180167e-03 8.3721966200466569e-02
 1.6613315132802196e+00 2.0894095137416776e-03 9.1420118436625925e-02
 1.6564171356383046e+00 2.4723183944835988e-03 9.9444826803280192e-02
 1.6513039396130573e+00 2.9048898094070040e-03 1.0779405938004198e-01
 1.6459931995201236e+00 3.3910646037103105e-03 1.1646569630084749e-01
 1.6404862389072727e+00 3.9348979040041317e-03 1.2545752913243799e-01
 1.6347844302245411e+00 4.5405536023369617e-03 1.3476726015374746e-01
 1.6288891944821891e+00 5.2122986246229868e-03 1.4439250153138822e-01
 1.6228020008965551e+00 5.9544969807176287e-03 1.5433077438693332e-01
 1.6165243665238975e+00 6.7716035929954680e-03 1.6457950775227720e-01
 1.6100578558823102e+00 7.6681578999174141e-03 1.7513603740997927e-01
 1.6034040805618130e+00 8.6487772307404474e-03 1.8599760461619336e-01
 1.5965646988227109e+00 9.7181499472304509e-03 1.9716135470452065e-01
 1.5895414151823182e+00 1.0881028347998051e-02 2.0862433556992388e-01
 1.5823359799901593e+00 1.2142221330896910e-02 2.2038349603268309e-01
 1.5749501889917434e+00 1.3506586808813654e-02 2.3243568408326337e-01
 1.5673858828810288e+00 1.4979023874148158e-02 2.4477764500990001e-01
 1.5596449468416806e+00 1.6564464707341926e-02 2.5740601941168295e-01
 1.5517293100772469e+00 1.8267866224968853e-02 2.7031734110092792e-01
 1.5436409453303579e+00 2.0094201463167753e-02 2.8350803489966736e-01
 1.5353818683910787e+00 2.2048450692576885e-02 2.9697441433616389e-01
 1.5269541375945312e+00 2.4135592261436918e-02 3.1071267924844598e-01
 1.5183598533079152e+00 2.6360593164164559e-02 3.2471891330296460e-01
 1.5096011574070509e+00 2.8728399333479281e-02 3.3898908143761375e-01
 1.5006802327425803e+00 3.1243925655085623e-02 3.5351902723947193e-01
 1.4915993025959540e+00 3.3912045704989964e-02 3.6830447026877078e-01
 1.4823606301253436e+00 3.6737581210757701e-02 3.8334100334171245e-01
 1.4729665178016143e+00 3.9725291239408274e-02 3.9862408978589475e-01
 1.4634193068345021e+00 4.2879861116192311e-02 4.1414906068319080e-01
 1.4537213765891344e+00 4.6205891080208783e-02 4.2991111211602234e-01
 1.4438751439930420e+00 4.9707884684690624e-02 4.4590530243400617e-01
 1.4338830629338111e+00 5.3390236951821005e-02 4.6212654955897525e-01
 1.4237476236475228e+00 5.7257222294126858e-02 4.7856962834733613e-01
 1.4134713520981332e+00 6.1312982216834115e-02 4.9522916802964712e-01
 1.4030568093479516e+00 6.5561512818045398e-02 5.1209964974815358e-01
 1.3925065909193686e+00 7.0006652106212250e-02 5.2917540421380982e-01
 1.3818233261479984e+00 7.4652067157106511e-02 5.4645060950503666e-01
 1.3710096775273941e+00 7.9501241135328596e-02 5.6391928903107613e-01
 1.3600683400454960e+00 8.4557460208332394e-02 5.8157530968338877e-01
 1.3490020405129866e+00 8.9823800383938071e-02 5.9941238019893472e-01
 1.3378135368837105e+00 9.5303114305373388e-02 6.1742404975955834e-01
 1.3265056175673364e+00 1.0099801804097265e-01 6.3560370685191148e-01
 1.3150811007344241e+00 1.0691087790876186e-01 6.5394457841245801e-01
 1.3035428336140802e+00 1.1304379737924078e-01 6.7243972928208451e-01
 1.2918936917843669e+00 1.1939860410271336e-01 6.9108206199470512e-01
 1.2801365784556491e+00 1.2597683711047764e-01 7.0986431692395313e-01
 1.2682744237470522e+00 1.3277973424204137e-01 7.2877907281162069e-01
 1.2563101839562161e+00 1.3980821985324901e-01 7.4781874770093593e-01
 1.2442468408225233e+00 1.4706289286275281e-01 7.6697560029704415e-01
 1.2320874007839868e+00 1.5454401519659211e-01 7.8624173177615575e-01
 1.2198348942279829e+00 1.6225150069274702e-01 8.0560908806380038e-01
 1.2074923747360153e+00 1.7018490452934917e-01 8.2506946260142044e-01
 1.1950629183226986e+00 1.7834341324173206e-01 8.4461449961916246e-01
 1.1825496226691510e+00 1.8672583539466914e-01 8.6423569793122790e-01
 1.1699556063509859e+00 1.9533059297691535e-01 8.8392441526844445e-01
 1.1572840080610998e+00 2.0415571358552778e-01 9.0367187316088970e-01
 1.1445379858274427e+00 2.1319882346736377e-01 9.2346916238142740e-01
 1.1317207162259710e+00 2.2245714148458190e-01 9.4330724895885731e-01
 1.1188353935889801e+00 2.3192747406992503e-01 9.6317698076713820e-01
 1.1058852292090078e+00 2.4160621123596943e-01 9.8306909469471049e-01
 1.0928734505385136e+00 2.5148932370041094e-01 1.0029742243954447e+00
 1.0798033003855294e+00 2.6157236118676663e-01 1.0228829086200759e+00
 1.0666780361054859e+00 2.7185045195663399e-01 1.0427856001242710e+00
 1.0535009287894082e+00 2.8231830362581878e-01 1.0626726751466207e+00
 1.0402752624486937e+00 2.9297020531225881e-01 1.0825344434469673e+00
 1.0270043331966661e+00 3.0380003115871346e-01 1.1023611588925173e+00
 1.0136914484271158e+00 3.1480124526766201e-01 1.1221430305761597e+00
 1.0003399259900279e+00 3.2596690807983303e-01 1.1418702344484386e+00
 9.8695309336470460e-01 3.3728968422119660e-01 1.1615329254415419e+00
 9.7353428683048637e-01 3.4876185183623348e-01 1.1811212500606929e+00
 9.6008685063528287e-01 3.6037531341779772e-01 1.2006253594153302e+00
 9.4661413616211509e-01 3.7212160813601236e-01 1.2200354226595429e+00
 9.3311950109388075e-01 3.8399192566039403e-01 1.2393416408083673e+00
 9.1960630857655024e-01 3.9597712146088337e-01 1.2585342608938119e+00
 9.0607792638099804e-01 4.0806773356468490e-01 1.2776035904218255e+00
 8.9253772606368609e-01 4.2025400073689217e-01 1.2965400120889323e+00
 8.7898908212639926e-01 4.3252588204384745e-01 1.3153339987149233e+00
 8.6543537117524960e-01 4.4487307774912505e-01 1.3339761283458187e+00
 8.5187997107915570e-01 4.5728505148303977e-01 1.3524570994793732e+00
 8.3832626012800626e-01 4.6975105361770969e-01 1.3707677463636350e+00
 8.2477761619071943e-01 4.8226014577105847e-01 1.3888990543175677e+00
 8.1123741587340736e-01 4.9480122635478346e-01 1.4068421750214677e+00
 7.9770903367785517e-01 5.0736305707334872e-01 1.4245884417239230e+00
 7.8419584116052454e-01 5.1993429027353644e-01 1.4421293843113197e+00
 7.7070120609229043e-01 5.3250349703711330e-01 1.4594567441854702e+00
 7.5722849161912265e-01 5.4505919590278562e-01 1.4765624888947784e+00
 7.4378105542391915e-01 5.5758988209792415e-01 1.4934388264645113e+00
 7.3036224888970103e-01 5.7008405715557919e-01 1.5100782193722009e+00
 7.1697541626437733e-01 5.8253025878815279e-01 1.5264733981149528e+00
 7.0362389382728974e-01 5.9491709088577349e-01 1.5426173743164875e+00
 6.9031100905773957e-01 6.0723325350502899e-01 1.5585034533231281e+00
 6.7704007980571190e-01 6.1946757271218456e-01 1.5741252462395545e+00
 6.6381441346499714e-01 6.3160903014450609e-01 1.5894766813571140e+00
 6.5063730614891946e-01 6.4364679215372700e-01 1.6045520149296837e+00
 6.3751204186887589e-01 6.5557023839708362e-01 1.6193458412545279e+00
 6.2444189171589204e-01 6.6736898974373482e-01 1.6338531020183360e+00
 6.1143011304539774e-01 6.7903293536768339e-01 1.6480690948715511e+00
 5.9847994866542531e-01 6.9055225890259042e-01 1.6619894811972673e+00
 5.8559462602843448e-01 7.0191746353899875e-01 1.6756102930442971e+00
 5.7277735642696292e-01 7.1311939595050022e-01 1.6889279391975256e+00
 5.6003133419330575e-01 7.2414926894217924e-01 1.7019392103623199e+00
 5.4735973590341969e-01 7.3499868272220914e-01 1.7146412834435185e+00
 5.3476571958525465e-01 7.4565964470567947e-01 1.7270317249033724e+00
 5.2225242393170679e-01 7.5612458776857061e-01 1.7391084931867484e+00
 5.0982296751839007e-01 7.6638638687910321e-01 1.7508699402058432e+00
 4.9748044802642283e-01 7.7643837404347482e-01 1.7623148118806411e+00
 4.8522794147041881e-01 7.8627435151308978e-01 1.7734422477352791e+00
 4.7306850143188245e-01 7.9588860321077537e-01 1.7842517795544164e+00
 4.6100515829818928e-01 8.0527590434400276e-01 1.7947433291075388e+00
 4.4904091850735317e-01 8.1443152918371908e-01 1.8049172049528688e+00
 4.3717876379875648e-01 8.2335125699801026e-01 1.8147740983362202e+00
 4.2542165047003855e-01 8.3203137614024647e-01 1.8243150782035942e+00
 4.1377250864032550e-01 8.4046868630166682e-01 1.8335415853496935e+00
 4.0223424151998144e-01 8.4866049894832829e-01 1.8424554257276655e+00
 3.9080972468706904e-01 8.5660463597200520e-01 1.8510587629483892e+00
 3.7950180537069478e-01 8.6429942659377523e-01 1.8593541100003250e+00
 3.6831330174141891e-01 8.7174370256781275e-01 1.8673443202235764e+00
 3.5724700220890959e-01 8.7893679174095962e-01 1.8750325775740107e+00
 3.4630566472701135e-01 8.8587851003125806e-01 1.8824223862154403e+00
 3.3549201610640711e-01 8.9256915189546038e-01 1.8895175594796259e+00
 3.2480875133503706e-01 8.9900947936173770e-01 1.8963222082354441e+00
 3.1425853290645389e-01 9.0520070970927713e-01 1.9028407287098699e+00
 3.0384399015627228e-01 9.1114450188116280e-01 1.9090777898044520e+00
 2.9356771860688269e-01 9.1684294172093639e-01 1.9150383199517824e+00
 2.8343227932059445e-01 9.2229852612641372e-01 1.9207274935569738e+00
 2.7344019826136362e-01 9.2751414621681649e-01 1.9261507170694785e+00
 2.6359396566527116e-01 9.3249306961096756e-01 1.9313136147306242e+00
 2.5389603541990347e-01 9.3723892191529323e-01 1.9362220140420812e+00
 2.4434882445279121e-01 9.4175566752064144e-01 1.9408819310000713e+00
 2.3495471212906219e-01 9.4604758980653758e-01 1.9452995551395549e+00
 2.2571603965845161e-01 9.5011927085042047e-01 1.9494812344317864e+00
 2.1663510951182521e-01 9.5397557073780692e-01 1.9534334600777237e+00
 2.0771418484735463e-01 9.5762160656705930e-01 1.9571628512385568e+00
 1.9895548894649021e-01 9.6106273123975128e-01 1.9606761397433807e+00
 1.9036120465987422e-01 9.6430451212439960e-01 1.9639801548125679e+00
 1.8193347386332673e-01 9.6735270967772180e-01 1.9670818078338499e+00
 1.7367439692404743e-01 9.7021325610360731e-01 1.9699880772264662e+00
 1.6558603217715856e-01 9.7289223412566816e-01 1.9727059934269660e+00
 1.5767039541272476e-01 9.7539585594468381e-01 1.9752426240284344e+00
 1.4992945937337696e-01 9.7773044244749141e-01 1.9776050591030470e+00
 1.4236515326266200e-01 9.7990240272888707e-01 1.9798003967358802e+00
 1.3497936226424642e-01 9.8191821398311951e-01 1.9818357287960267e+00
 1.2777392707208726e-01 9.8378440181637572e-01 1.9837181269690265e+00
 1.2075064343169474e-01 9.8550752102654371e-01 1.9854546290726904e+00
 1.1391126169259221e-01 9.8709413689143655e-01 1.9870522256764531e+00
 1.0725748637209544e-01 9.8855080700154807e-01 1.9885178470424127e+00
 1.0079097573050791e-01 9.8988406366851278e-01 1.9898583504043827e+00
 9.4513341357850222e-02 9.9110039693554719e-01 1.9910805075993760e+00
 8.8426147772216426e-02 9.9220623821153409e-01 1.9921909930642032e+00
 8.2530912029864442e-02 9.9320794454587213e-01 1.9931963722080894e+00
 7.6829103347132707e-02 9.9411178355699492e-01 1.9941030901706109e+00
 7.1322142734281987e-02 9.9492391902337307e-01 1.9949174609726319e+00
 6.6011402641348235e-02 9.9565039714206460e-01 1.9956456570664689e+00
 6.0898206616100965e-02 9.9629713345631576e-01 1.9962936992900777e+00
 5.5983828974185926e-02 9.9686990045050206e-01 1.9968674472287860e+00
 5.1269494481540091e-02 9.9737431580769609e-01 1.9973725899868517e+00
 4.6756378049153433e-02 9.9781583132248730e-01 1.9978146373700312e+00
 4.2445604440257162e-02 9.9819972245931121e-01 1.9981989114793464e+00
 3.8338247990008407e-02 9.9853107854440870e-01 1.9985305387152918e+00
 3.4435332337744207e-02 9.9881479357780023e-01 1.9988144421909706e+00
 3.0737830171868250e-02 9.9905555765008180e-01 1.9990553345518796e+00
 2.7246662987437466e-02 9.9925784894768677e-01 1.9992577111995209e+00
 2.3962700856505322e-02 9.9942592632925631e-01 1.9994258439154540e+00
 2.0886762211282214e-02 9.9956382245511555e-01 1.9995637748820272e+00
 1.8019613640164422e-02 9.9967533745141202e-01 1.9996753110956909e+00
 1.5361969696684749e-02 9.9976403309029993e-01 1.9997640191685617e+00
 1.2914492721430765e-02 9.9983322746762582e-01 1.9998332205137765e+00
 1.0677792676975197e-02 9.9988599015983171e-01 1.9998859869100856e+00
 8.6524269958608568e-03 9.9992513784232262e-01 1.9999251364411845e+00
 6.8389004416765844e-03 9.9995323035218919e-01 1.9999532298053264e+00
 5.2376649832596720e-03 9.9997256717909389e-01 1.9999725669909514e+00
 3.8491196820558552e-03 9.9998518436913320e-01 1.9999851843142571e+00
 2.6736105926644166e-03 9.9999285182768893e-01 1.9999928518149148e+00
 1.7114306765949020e-03 9.9999707100861346e-01 1.9999970710064687e+00
 9.6281972925395156e-04 9.9999907297852630e-01 1.9999990729783115e+00
 4.2796432018415948e-04 9.9999981684655448e-01 1.9999998168465460e+00
 1.0699774656641228e-04 9.9999998855148275e-01 1.9999999885514828e+00


==> Poly1D_n5_r_Phi_Phio_Est.txt <==
 2.1031434201932351e+00 9.8970131836006547e-01 1.0515717100966175e+00 1.0000000000000004e+00
 2.1027542388192582e+00 9.8950672767307712e-01 1.0513771194096291e+00 1.0000000000000002e+00
 2.1021057098909313e+00 9.8918246320891356e-01 1.0510528549454656e+00 1.0000000000000009e+00
 2.1011979934230616e+00 9.8872860497497883e-01 1.0505989967115308e+00 1.0000000000000089e+00
 2.1000313133811068e+00 9.8814526495400135e-01 1.0500156566905534e+00 1.0000000000000790e+00
 2.0986059576259088e+00 9.8743258707640225e-01 1.0493029788129544e+00 1.0000000000004865e+00
 2.0969222778426730e+00 9.8659074718478323e-01 1.0484611389213365e+00 1.0000000000022666e+00
 2.0949806894541916e+00 9.8561995299053784e-01 1.0474903447270958e+00 1.0000000000085949e+00
 2.0927816715183472e+00 9.8452044402259720e-01 1.0463908357591736e+00 1.0000000000278348e+00
 2.0903257666099107e+00 9.8329249156831733e-01 1.0451628833049553e+00 1.0000000000795901e+00
 2.0876135806866700e+00 9.8193639860651416e-01 1.0438067903433350e+00 1.0000000002057541e+00
 2.0846457829399188e+00 9.8045249973264681e-01 1.0423228914699594e+00 1.0000000004893952e+00
 2.0814231056293417e+00 9.7884116107613994e-01 1.0407115528146709e+00 1.0000000010853489e+00
 2.0779463439023447e+00 9.7710278020982699e-01 1.0389731719511723e+00 1.0000000022676065e+00
 2.0742163555978586e+00 9.7523778605146161e-01 1.0371081777989293e+00 1.0000000045000164e+00
 2.0702340610346854e+00 9.7324663875723483e-01 1.0351170305173427e+00 1.0000000085384317e+00
 2.0660004427844201e+00 9.7112982960717331e-01 1.0330002213922100e+00 1.0000000155742368e+00
 2.0615165454290167e+00 9.6888788088225963e-01 1.0307582727145084e+00 1.0000000274311660e+00
 2.0567834753030541e+00 9.6652134573303372e-01 1.0283917376515270e+00 1.0000000468294619e+00
 2.0518024002207627e+00 9.6403080803935670e-01 1.0259012001103813e+00 1.0000000777336782e+00
 2.0465745491878864e+00 9.6141688226091104e-01 1.0232872745939432e+00 1.0000001258028148e+00
 2.0411012120984409e+00 9.5868021327787956e-01 1.0205506060492204e+00 1.0000001989639027e+00
 2.0353837394164542e+00 9.5582147622110292e-01 1.0176918697082271e+00 1.0000003081326390e+00
 2.0294235418427577e+00 9.5284137629082755e-01 1.0147117709213789e+00 1.0000004681071477e+00
 2.0232220899669193e+00 9.4974064856295848e-01 1.0116110449834597e+00 1.0000006986633492e+00
 2.0167809139043937e+00 9.4652005778148784e-01 1.0083904569521969e+00 1.0000010258827572e+00
 2.0101016029189944e+00 9.4318039813551779e-01 1.0050508014594972e+00 1.0000014837456817e+00
 2.0031858050307614e+00 9.3972249301898014e-01 1.0015929025153807e+00 1.0000021160247943e+00
 1.9960352266093402e+00 9.3614719477085129e-01 9.9801761330467009e-01 1.0000029785157223e+00
 1.9886516319529604e+00 9.3245538439328635e-01 9.9432581597648018e-01 1.0000041416427505e+00
 1.9810368428531206e+00 9.2864797124471732e-01 9.9051842142656032e-01 1.0000056934787429e+00
 1.9731927381450876e+00 9.2472589270455074e-01 9.8659636907254378e-01 1.0000077432190311e+00
 1.9651212532443254e+00 9.2069011380566645e-01 9.8256062662216270e-01 1.0000104251491726e+00
 1.9568243796689564e+00 9.1654162683045282e-01 9.7841218983447820e-01 1.0000139031461179e+00
 1.9483041645483865e+00 9.1228145086566670e-01 9.7415208227419325e-01 1.0000183757514169e+00
 1.9395627101182065e+00 9.0791063131090799e-01 9.6978135505910323e-01 1.0000240818535582e+00
 1.9306021732014955e+00 9.0343023933503241e-01 9.6530108660074776e-01 1.0000313070143776e+00
 1.9214247646766578e+00 8.9884137127434727e-01 9.6071238233832890e-01 1.0000403904716306e+00
 1.9120327489319235e+00 8.9414514796597389e-01 9.5601637446596177e-01 1.0000517328462897e+00
 1.9024284433066412e+00 8.8934271400932008e-01 9.5121422165332059e-01 1.0000658045788700e+00
 1.8926142175195118e+00 8.8443523694820558e-01 9.4630710875975588e-01 1.0000831551141085e+00
 1.8825924930838942e+00 8.7942390636581158e-01 9.4129624654194710e-01 1.0001044228476035e+00
 1.8723657427103355e+00 8.7430993288432157e-01 9.3618287135516776e-01 1.0001303458415729e+00
 1.8619364896964641e+00 8.6909454706086797e-01 9.3096824484823204e-01 1.0001617733097319e+00
 1.8513073073044048e+00 8.6377899817123760e-01 9.2565365365220242e-01 1.0001996778634159e+00
 1.8404808181258645e+00 8.5836455287269897e-01 9.2024040906293225e-01 1.0002451685025500e+00
 1.8294596934350482e+00 8.5285249373733918e-01 9.1472984671752411e-01 1.0002995043258904e+00
 1.8182466525295611e+00 8.4724411764742069e-01 9.0912332626478054e-01 1.0003641089252016e+00
 1.8068444620594615e+00 8.4154073404452467e-01 9.0342223102973074e-01 1.0004405854177376e+00
 1.7952559353446338e+00 8.3574366302463121e-01 8.9762796767231690e-01 1.0005307320606074e+00
 1.7834839316806417e+00 8.2985423327180907e-01 8.9174196584032084e-01 1.0006365583794150e+00
 1.7715313556332415e+00 8.2387377982387378e-01 8.8576567781662074e-01 1.0007603017320179e+00
 1.7594011563217222e+00 8.1780364166420538e-01 8.7970057816086111e-01 1.0009044442164456e+00
 1.7470963266912560e+00 8.1164515913492918e-01 8.7354816334562801e-01 1.0010717298200240e+00
 1.7346199027744331e+00 8.0539967116783562e-01 8.6730995138721656e-01 1.0012651816946618e+00
 1.7219749629421663e+00 7.9906851233077270e-01 8.6098748147108317e-01 1.0014881194311465e+00
 1.7091646271441492e+00 7.9265300968877728e-01 8.5458231357207459e-01 1.0017441761932779e+00
 1.6961920561390538e+00 7.8615447948092176e-01 8.4809602806952689e-01 1.0020373155608087e+00
 1.6830604507146638e+00 7.7957422361574435e-01 8.4153022535733191e-01 1.0023718479185681e+00
 1.6697730508981252e+00 7.7291352599019014e-01 8.3488652544906261e-01 1.0027524462179156e+00
 1.6563331351565185e+00 7.6617364863922632e-01 8.2816656757825924e-01 1.0031841609258716e+00
 1.6427440195879477e+00 7.5935582772568844e-01 8.2137200979397385e-01 1.0036724339670327e+00
 1.6290090571033407e+00 7.5246126938245106e-01 8.1450452855167033e-01 1.0042231114537441e+00
 1.6151316365991699e+00 7.4549114542170936e-01 8.0756581829958496e-01 1.0048424549910981e+00
 1.6011151821212930e+00 7.3844658892896131e-01 8.0055759106064650e-01 1.0055371513352154e+00
 1.5869631520201191e+00 7.3132868976219567e-01 7.9348157601005953e-01 1.0063143201760472e+00
 1.5726790380973146e+00 7.2413848997980623e-01 7.8633951904865729e-01 1.0071815198096863e+00
 1.5582663647442518e+00 7.1687697922382032e-01 7.7913318237212592e-01 1.0081467504599797e+00
 1.5437286880724197e+00 7.0954509008816258e-01 7.7186434403620985e-01 1.0092184550051952e+00
 1.5290695950360047e+00 7.0214369350481587e-01 7.6453479751800235e-01 1.0104055168626800e+00
 1.5142927025468647e+00 6.9467359418388719e-01 7.5714635127343233e-01 1.0117172547829756e+00
 1.4994016565821107e+00 6.8713552614669393e-01 7.4970082829105533e-01 1.0131634143048021e+00
 1.4844001312845143e+00 6.7953014839402770e-01 7.4220006564225716e-01 1.0147541556238286e+00
 1.4692918280559699e+00 6.7185804075471078e-01 7.3464591402798496e-01 1.0165000376313040e+00
 1.4540804746442297e+00 6.6411969996236797e-01 7.2704023732211487e-01 1.0184119978835771e+00
 1.4387698242231348e+00 6.5631553601099246e-01 7.1938491211156741e-01 1.0205013282704425e+00
 1.4233636544665789e+00 6.4844586884233590e-01 7.1168182723328943e-01 1.0227796461592431e+00
 1.4078657666164216e+00 6.4051092542034527e-01 7.0393288330821080e-01 1.0252588608029567e+00
 1.3922799845445901e+00 6.3251083724979695e-01 6.9613999227229506e-01 1.0279511348142729e+00
 1.3766101538095961e+00 6.2444563839785949e-01 6.8830507690479803e-01 1.0308688405241375e+00
 1.3608601407077001e+00 6.1631526407853798e-01 6.8043007035385006e-01 1.0340245110626667e+00
 1.3450338313189629e+00 6.0811954986074890e-01 6.7251691565948146e-01 1.0374307860229477e+00
 1.3291351305484116e+00 5.9985823156110762e-01 6.6456756527420580e-01 1.0411003515943162e+00
 1.3131679611625642e+00 5.9153094588232835e-01 6.5658398058128209e-01 1.0450458750815337e+00
 1.2971362628215455e+00 5.8313723185739363e-01 6.4856813141077274e-01 1.0492799337601553e+00
 1.2810439911070324e+00 5.7467653315828804e-01 6.4052199555351619e-01 1.0538149380565680e+00
 1.2648951165462774e+00 5.6614820132608157e-01 6.3244755827313870e-01 1.0586630490840023e+00
 1.2486936236324373e+00 5.5755149997639830e-01 6.2434681181621865e-01 1.0638360906135147e+00
 1.2324435098414603e+00 5.4888561003082892e-01 6.1622175492073017e-01 1.0693454556117685e+00
 1.2161487846457693e+00 5.4014963602053190e-01 6.0807439232288463e-01 1.0752020075356001e+00
 1.1998134685249828e+00 5.3134261350311751e-01 5.9990673426249141e-01 1.0814159766369860e+00
 1.1834415919739227e+00 5.2246351762786469e-01 5.9172079598696137e-01 1.0879968516012157e+00
 1.1670371945081504e+00 5.1351127287734033e-01 5.8351859725407518e-01 1.0949532669157751e+00
 1.1506043236672767e+00 5.0448476400556330e-01 5.7530216183363836e-01 1.1022928864475556e+00
 1.1341470340162911e+00 4.9538284818394501e-01 5.6707351700814557e-01 1.1100222837912488e+00
 1.1176693861451590e+00 4.8620436835634234e-01 5.5883469307257949e-01 1.1181468200417330e+00
 1.1011754456669325e+00 4.7694816779367738e-01 5.5058772283346624e-01 1.1266705197373557e+00
 1.0846692822146207e+00 4.6761310582672122e-01 5.4233464110731033e-01 1.1355959458184257e+00
 1.0681549684370681e+00 4.5819807472284890e-01 5.3407748421853407e-01 1.1449240745450044e+00
 1.0516365789940902e+00 4.4870201765888845e-01 5.2581828949704512e-01 1.1546541714189404e+00
 1.0351181895511126e+00 4.3912394772768237e-01 5.1755909477555628e-01 1.1647836692556170e+00
 1.0186038757735598e+00 4.2946296790075006e-01 5.0930193788677991e-01 1.1753080496492994e+00
 1.0020977123212480e+00 4.1971829185360154e-01 5.0104885616062400e-01 1.1862207291703477e+00
 9.8560377184302150e-01 4.0988926554394245e-01 4.9280188592151075e-01 1.1975129517206893e+00
 9.6912612397188969e-01 3.9997538941640931e-01 4.8456306198594484e-01 1.2091736885533533e+00
 9.5266883432090388e-01 3.8997634109076790e-01 4.7633441716045194e-01 1.2211895475299797e+00
 9.3623596348003013e-01 3.7989199837393572e-01 4.6811798174001507e-01 1.2335446932441654e+00
 9.1983156601425820e-01 3.6972246241999096e-01 4.5991578300712910e-01 1.2462207796754381e+00
 9.0345968946319821e-01 3.5946808084679338e-01 4.5172984473159911e-01 1.2591968970555503e+00
 8.8712437334241123e-01 3.4912947060327088e-01 4.4356218667120562e-01 1.2724495346227496e+00
 8.7082964814671993e-01 3.3870754036812811e-01 4.3541482407335996e-01 1.2859525609078171e+00
 8.5457953435574341e-01 3.2820351224906374e-01 4.2728976717787170e-01 1.2996772231353795e+00
 8.3837804144190342e-01 3.1761894254187290e-01 4.1918902072095171e-01 1.3135921672329154e+00
 8.2222916688114855e-01 3.0695574130142483e-01 4.1111458344057428e-01 1.3276634798160705e+00
 8.0613689516663511e-01 2.9621619047176423e-01 4.0306844758331756e-01 1.3418547533610026e+00
 7.9010519682561597e-01 2.8540296032084689e-01 3.9505259841280799e-01 1.3561271755816815e+00
 7.7413802743976889e-01 2.7451912392695615e-01 3.8706901371988445e-01 1.3704396438024253e+00
 7.5823932666921778e-01 2.6356816946896988e-01 3.7911966333460889e-01 1.3847489048542414e+00
 7.4241301728048059e-01 2.5255401008153583e-01 3.7120650864024030e-01 1.3990097207296022e+00
 7.2666300417858487e-01 2.4148099104907966e-01 3.6333150208929244e-01 1.4131750599068020e+00
 7.1099317344359025e-01 2.3035389412949581e-01 3.5549658672179513e-01 1.4271963139058872e+00
 6.9540739137175900e-01 2.1917793881939410e-01 3.4770369568587950e-01 1.4410235382681031e+00
 6.7990950352160195e-01 2.0795878039783278e-01 3.3995475176080098e-01 1.4546057167657258e+00
 6.6450333376504600e-01 1.9670250461444425e-01 3.3225166688252300e-01 1.4678910472557922e+00
 6.4919268334395119e-01 1.8541561892047145e-01 3.2459634167197560e-01 1.4808272471972410e+00
 6.3398132993221035e-01 1.7410504017719064e-01 3.1699066496610517e-01 1.4933618764645684e+00
 6.1887302670366640e-01 1.6277807881503739e-01 3.0943651335183320e-01 1.5054426747210905e+00
 6.0387150140606993e-01 1.5144241945796807e-01 3.0193575070303497e-01 1.5170179102703225e+00
 5.8898045544131561e-01 1.4010609807057176e-01 2.9449022772065780e-01 1.5280367369938106e+00
 5.7420356295217589e-01 1.2877747572949372e-01 2.8710178147608795e-01 1.5384495557169129e+00
 5.5954446991576090e-01 1.1746520916511968e-01 2.7977223495788045e-01 1.5482083761285674e+00
 5.4500679324392842e-01 1.0617821826337900e-01 2.7250339662196421e-01 1.5572671752245575e+00
 5.3059411989086591e-01 9.4925650760156410e-02 2.6529705994543296e-01 1.5655822481523378e+00
 5.1631000596806131e-01 8.3716844401286655e-02 2.5815500298403066e-01 1.5731125473140739e+00
 5.0215797586688760e-01 7.2561286878685349e-02 2.5107898793344380e-01 1.5798200056363698e+00
 4.8814152138901018e-01 6.1468573886982653e-02 2.4407076069450509e-01 1.5856698400418061e+00
 4.7426410088483978e-01 5.0448365674427814e-02 2.3713205044241989e-01 1.5906308313583539e+00
 4.6052913840023291e-01 3.9510342486108602e-02 2.3026456920011645e-01 1.5946755771757051e+00
 4.4694002283166218e-01 2.8664159316197896e-02 2.2347001141583109e-01 1.5977807144981082e+00
 4.3350010709005565e-01 1.7919400398502178e-02 2.1675005354502783e-01 1.5999271094453591e+00
 4.2021270727351689e-01 7.2855338708130435e-03 2.1010635363675845e-01 1.6011000117090997e+00
 4.0708110184912660e-01 -3.2281329517714619e-03 2.0354055092456330e-01 1.6012891719711848e+00
 3.9410853084403158e-01 -1.3612497266249191e-02 1.9705426542201579e-01 1.6004889210238851e+00
 3.8129819504601409e-01 -2.3858703018830113e-02 1.9064909752300704e-01 1.5986982098865037e+00
 3.6865325521374742e-01 -3.3958181294176715e-02 1.8432662760687371e-01 1.5959206107774986e+00
 3.5617683129692462e-01 -4.3902688486357117e-02 1.7808841564846231e-01 1.5921642793630375e+00
 3.4387200166645815e-01 -5.3684341911461403e-02 1.7193600083322907e-01 1.5874418792499738e+00
 3.3174180235493894e-01 -6.3295652556773385e-02 1.6587090117746947e-01 1.5817704702119457e+00
 3.1978922630753864e-01 -7.2729554700168203e-02 1.5989461315376932e-01 1.5751713621209231e+00
 3.0801722264354675e-01 -8.1979432175212780e-02 1.5400861132177338e-01 1.5676699369937144e+00
 2.9642869592871907e-01 -9.1039141101478371e-02 1.4821434796435953e-01 1.5592954419454834e+00
 2.8502650545861968e-01 -9.9903028944934025e-02 1.4251325272930984e-01 1.5500807561640635e+00
 2.7381346455313199e-01 -1.0856594981913056e-01 1.3690673227656600e-01 1.5400621352749639e+00
 2.6279233986231587e-01 -1.1702327598337689e-01 1.3139616993115794e-01 1.5292789366548414e+00
 2.5196585068377586e-01 -1.2527090553845310e-01 1.2598292534188793e-01 1.5177733293698139e+00
 2.4133666829171643e-01 -1.3330526636285994e-01 1.2066833414585822e-01 1.5055899924651888e+00
 2.3090741527784497e-01 -1.4112331637254116e-01 1.1545370763892249e-01 1.4927758053174265e+00
 2.2068066490428614e-01 -1.4872254022384290e-01 1.1034033245214307e-01 1.4793795336813496e+00
 2.1065894046866893e-01 -1.5610094261274293e-01 1.0532947023433446e-01 1.4654515149310310e+00
 2.0084471468153947e-01 -1.6325703835273356e-01 1.0042235734076974e-01 1.4510433458075429e+00
 1.9124040905625714e-01 -1.7018983943888555e-01 9.5620204528128569e-02 1.4362075757579760e+00
 1.8184839331152258e-01 -1.7689883932646150e-01 9.0924196655761291e-02 1.4209974086852157e+00
 1.7267098478668538e-01 -1.8338399466885580e-01 8.6335492393342692e-02 1.4054664156348307e+00
 1.6371044786997427e-01 -1.8964570477173698e-01 8.1855223934987134e-02 1.3896682606317885e+00
 1.5496899343979412e-01 -1.9568478902809139e-01 7.7484496719897059e-02 1.3736564415533090e+00
 1.4644877831922398e-01 -2.0150246260271770e-01 7.3224389159611991e-02 1.3574840475921788e+00
 1.3815190474385503e-01 -2.0710031063473547e-01 6.9075952371927513e-02 1.3412035345340945e+00
 1.3008041984309274e-01 -2.1248026122330493e-01 6.5040209921546369e-02 1.3248665187490740e+00
 1.2223631513506002e-01 -2.1764455745521430e-01 6.1118157567530008e-02 1.3085235904860741e+00
 1.1462152603522002e-01 -2.2259572872378663e-01 5.7310763017610011e-02 1.2922241467661078e+00
 1.0723793137884031e-01 -2.2733656157699511e-01 5.3618965689420157e-02 1.2760162438961031e+00
 1.0008735295741944e-01 -2.3187007031918988e-01 5.0043676478709720e-02 1.2599464693762978e+00
 9.3171555069186326e-02 -2.3619946757584945e-01 4.6585777534593163e-02 1.2440598327501005e+00
 8.6492244083786723e-02 -2.4032813501461636e-01 4.3246122041893362e-02 1.2283996747484072e+00
 8.0051068021261509e-02 -2.4425959439896294e-01 4.0025534010630755e-02 1.2130075939107883e+00
 7.3849616145422570e-02 -2.4799747913349610e-01 3.6924808072711285e-02 1.1979233897237396e+00
 6.7889418571726229e-02 -2.5154550644244494e-01 3.3944709285863114e-02 1.1831850212006929e+00
 6.2171945889739552e-02 -2.5490745030559769e-01 3.1085972944869776e-02 1.1688285797385334e+00
 5.6698608800294190e-02 -2.5808711525907335e-01 2.8349304400147095e-02 1.1548882750196308e+00
 5.1470757767417739e-02 -2.6108831115208697e-01 2.5735378883708870e-02 1.1413964326849921e+00
 4.6489682685126488e-02 -2.6391482893543627e-01 2.3244841342563244e-02 1.1283835024811921e+00
 4.1756612559163755e-02 -2.6657041754297184e-01 2.0878306279581878e-02 1.1158780755791304e+00
 3.7272715203760437e-02 -2.6905876191392786e-01 1.8636357601880219e-02 1.1039069097742316e+00
 3.3039096953495085e-02 -2.7138346219174003e-01 1.6519548476747543e-02 1.0924949613033246e+00
 2.9056802390321820e-02 -2.7354801412396995e-01 1.4528401195160910e-02 1.0816654220509705e+00
 2.5326814085836032e-02 -2.7555579067816588e-01 1.2663407042918016e-02 1.0714397609654751e+00
 2.1850052358838499e-02 -2.7741002487996902e-01 1.0925026179419249e-02 1.0618377685602911e+00
 1.8627375048261858e-02 -2.7911379387249247e-01 9.3136875241309289e-03 1.0528776034383118e+00
 1.5659577301510384e-02 -2.8067000418992682e-01 7.8297886507551918e-03 1.0445758398430254e+00
 1.2947391378269849e-02 -2.8208137823343032e-01 6.4736956891349243e-03 1.0369475153103542e+00
 1.0491486469833522e-02 -2.8335044193358283e-01 5.2457432349167612e-03 1.0300061775669340e+00
 8.2924685339892008e-03 -2.8447951358095858e-01 4.1462342669946004e-03 1.0237639298936752e+00
 6.3508801455078529e-03 -2.8547069380462492e-01 3.1754400727539264e-03 1.0182314742468008e+00
 4.6672003622716318e-03 -2.8632585667754590e-01 2.3336001811358159e-03 1.0134181515015466e+00
 3.2418446070737912e-03 -2.8704664192784879e-01 1.6209223035368956e-03 1.0093319782558201e+00
 2.0751645651187894e-03 -2.8763444823565032e-01 1.0375822825593947e-03 1.0059796797020637e+00
 1.1674480972496549e-03 -2.8809042759651926e-01 5.8372404862482746e-04 1.0033667181450887e+00
 5.1891916892211518e-04 -2.8841548073460199e-01 2.5945958446105759e-04 1.0014973168117565e+00
 1.2973779494545023e-04 -2.8861025355087566e-01 6.4868897472725114e-05 1.0003744786649824e+00


==> Poly1D_n5_r_rho_DiffRho.txt <==
 2.1032731579881765e+00 7.6418790384768306e-84 1.6052036241234619e-66
 2.1031421130468186e+00 2.4791235295880705e-21 1.6383569892117453e-16
 2.1027490108818925e+00 2.5378317454016223e-18 4.1931487090137893e-14
 2.1020939494626978e+00 1.4626819942203754e-16 1.0742118440324331e-12
 2.1011770920442747e+00 2.5955032204725875e-15 1.0723764350416296e-11
 2.0999986671267128e+00 2.4149924470941738e-14 6.3870839700434863e-11
 2.0985589683982062e+00 1.4935923678448044e-13 2.7438203508066738e-10
 2.0968583546618618e+00 6.9680874401763192e-13 9.4072108403218628e-10
 2.0948972497462752e+00 2.6445782279807573e-12 2.7343565158334646e-09
 2.0926761423999056e+00 8.5726428189561989e-12 7.0058653749680705e-09
 2.0901955861692687e+00 2.4537619741868980e-11 1.6249348379901067e-08
 2.0874561992609801e+00 6.3505562930178382e-11 3.4771179294160469e-08
 2.0844586643876890e+00 1.5123751445019342e-10 6.9614166769656921e-08
 2.0812037285979272e+00 3.3585543899818530e-10 1.3179286923485187e-07
 2.0776922030899332e+00 7.0271726400408400e-10 2.3790003333599999e-07
 2.0739249630094805e+00 1.3967022788178613e-09 4.1214788707107168e-07
 2.0699029472317774e+00 2.6545542844046265e-09 6.8891127563130140e-07
 2.0656271581274752e+00 4.8505506584858993e-09 1.1158423492980118e-06
 2.0610986613128595e+00 8.5594607452504211e-09 1.7576286695867652e-06
 2.0563185853842749e+00 1.4641525296929840e-08 2.7004681662461861e-06
 2.0512881216368557e+00 2.4355027431592748e-08 4.0573353309180695e-06
 2.0460085237676293e+00 3.9502930799470714e-08 5.9741133537524310e-06
 2.0404811075630711e+00 6.2621027165947738e-08 8.6366665809494394e-06
 2.0347072505711785e+00 9.7216056955499837e-08 1.2278926681496703e-05
 2.0286883917581617e+00 1.4806333474817162e-07 1.7192064251285489e-05
 2.0224260311498203e+00 2.2157451836357168e-07 2.3734815246999442e-05
 2.0159217294577059e+00 3.2624729493368132e-07 3.2345028629041442e-05
 2.0091771076901614e+00 4.7320990908396640e-07 4.3552497904410802e-05
 2.0021938467483298e+00 6.7687461481452727e-07 5.7993134902668983e-05
 1.9949736870072394e+00 9.5571528075869648e-07 7.6424539100523173e-05
 1.9875184278820668e+00 1.3331855042033257e-06 9.9743010146259467e-05
 1.9798299273796829e+00 1.8387946778443817e-06 1.2900204494111690e-04
 1.9719101016355995e+00 2.5093604893472143e-06 1.6543235373094324e-04
 1.9637609244364287e+00 3.3904573014904829e-06 2.1046342217178045e-04
 1.9553844267279741e+00 4.5380807437093892e-06 2.6574663828413152e-04
 1.9467826961090746e+00 6.0205496276721341e-06 3.3317999463249867e-04
 1.9379578763113334e+00 7.9206669634418377e-06 4.1493436699168335e-04
 1.9289121666648537e+00 1.0338162382125495e-05 5.1348136122450700e-04
 1.9196478215501196e+00 1.3392438649156025e-05 6.3162271013407533e-04
 1.9101671498361579e+00 1.7225645163230564e-05 7.7252119170644149e-04
 1.9004725143051189e+00 2.2006101363571886e-05 9.3973302946683012e-04
 1.8905663310634220e+00 2.7932092797242898e-05 1.1372417246757296e-03
 1.8804510689396112e+00 3.5236062214009660e-05 1.3694932588319267e-03
 1.8701292488690708e+00 4.4189217444721178e-05 1.6414325934693713e-03
 1.8596034432657564e+00 5.5106576967186651e-05 1.9585413825749022e-03
 1.8488762753810943e+00 6.8352472958793154e-05 2.3268768011540353e-03
 1.8379504186502134e+00 8.4346530266254634e-05 2.7531113815697636e-03
 1.8268285960256672e+00 1.0357013807957420e-04 3.2445737373111893e-03
 1.8155135792988204e+00 1.2657342917008052e-04 3.8092900418453942e-03
 1.8040081884090564e+00 1.5398277933293298e-04 4.4560261181983063e-03
 1.7923152907409923e+00 1.8650883715520212e-04 5.1943299829199600e-03
 1.7804378004098647e+00 2.2495509140505113e-04 6.0345746761388732e-03
 1.7683786775352719e+00 2.7022698019978764e-04 6.9880011975103282e-03
 1.7561409275034501e+00 3.2334154265570021e-04 8.0667613560251906e-03
 1.7437276002182676e+00 3.8543760994612402e-04 9.2839603298695648e-03
 1.7311417893411254e+00 4.5778652859222697e-04 1.0653698720807922e-02
 1.7183866315199519e+00 5.4180340437999899e-04 1.2191113875892827e-02
 1.7054653056074838e+00 6.3905885053360608e-04 1.3912420237666848e-02
 1.6923810318690298e+00 7.5129121867634359e-04 1.5834948472392522e-02
 1.6791370711799138e+00 8.8041928567300426e-04 1.7977183114201285e-02
 1.6657367242127947e+00 1.0285553636681178e-03 2.0358798451355648e-02
 1.6521833306150706e+00 1.1980187945102088e-03 2.3000692369040194e-02
 1.6384802681765687e+00 1.3913497832796747e-03 2.5925017851199873e-02
 1.6246309519877293e+00 1.6113235188137498e-03 2.9155211831891410e-02
 1.6106388335884931e+00 1.8609645219439530e-03 3.2716021074382290e-02
 1.5965074001081057e+00 2.1435611546257592e-03 3.6633524743777165e-02
 1.5822401733960512e+00 2.4626802152474688e-03 4.0935153326285105e-02
 1.5678407091443343e+00 2.8221815371533227e-03 4.5649703535327824e-02
 1.5533125960013268e+00 3.2262324988085590e-03 5.0807348831563168e-02
 1.5386594546774008e+00 3.6793223450757293e-03 5.6439645170580671e-02
 1.5238849370425738e+00 4.1862762097716740e-03 6.2579531578577957e-02
 1.5089927252163826e+00 4.7522687200474310e-03 6.9261325142833993e-02
 1.4939865306502251e+00 5.3828370532001384e-03 7.6520709990380562e-02
 1.4788700932023870e+00 6.0838933063167844e-03 8.4394719815108238e-02
 1.4636471802059920e+00 6.8617360287019395e-03 9.2921713500813824e-02
 1.4483215855301028e+00 7.7230607564099151e-03 1.0214134337569852e-01
 1.4328971286342083e+00 8.6749693774486533e-03 1.1209451562284009e-01
 1.4173776536163356e+00 9.7249781454326212e-03 1.2282334236159277e-01
 1.4017670282550210e+00 1.0881024148735036e-02 1.3437108490714622e-01
 1.3860691430453751e+00 1.2151470031648482e-02 1.4678208771011347e-01
 1.3702879102294947e+00 1.3545106753854187e-02 1.6010170247560598e-01
 1.3544272628214455e+00 1.5071154164795446e-02 1.7437620196243764e-01
 1.3384911536270752e+00 1.6739259160552997e-02 1.8965268296863250e-01
 1.3224835542588897e+00 1.8559491182757543e-02 2.0597895802005289e-01
 1.3064084541462475e+00 2.0542334812214600e-02 2.2340343529563289e-01
 1.2902698595411046e+00 2.2698679204553044e-02 2.4197498634628462e-01
 1.2740717925195781e+00 2.5039804111672608e-02 2.6174280119604859e-01
 1.2578182899795567e+00 2.7577362231418642e-02 2.8275623045447840e-01
 1.2415134026346226e+00 3.0323357629154411e-02 3.0506461411967950e-01
 1.2251611940045295e+00 3.3290119979145688e-02 3.2871709681282218e-01
 1.2087657394024873e+00 3.6490274381382318e-02 3.5376242925846985e-01
 1.1923311249195074e+00 3.9936706521093088e-02 3.8024875591159624e-01
 1.1758614464060664e+00 4.3642522954245089e-02 4.0822338873262953e-01
 1.1593608084513309e+00 4.7621006323256165e-02 4.3773256722718840e-01
 1.1428333233602097e+00 5.1885565333433074e-02 4.6882120499776797e-01
 1.1262831101284820e+00 5.6449679352769580e-02 5.0153262320124992e-01
 1.1097142934162543e+00 6.1326837536083791e-02 5.3590827146873143e-01
 1.0931310025200116e+00 6.6530472419418757e-02 5.7198743702283594e-01
 1.0765373703435088e+00 7.2073887982473314e-02 6.0980694292206605e-01
 1.0599375323677642e+00 7.7970182235729990e-02 6.4940083657084680e-01
 1.0433356256204123e+00 8.4232164455033537e-02 6.9080006985685927e-01
 1.0267357876446679e+00 9.0872267259526615e-02 7.3403217251200636e-01
 1.0101421554681651e+00 9.7902453808876966e-02 7.7912092053792292e-01
 9.9355886457192222e-01 1.0533412048219855e-01 8.2608600178849523e-01
 9.7699004785969434e-01 1.1317799549336813e-01 8.7494268105715478e-01
 9.6043983462796645e-01 1.2144403399467320e-01 9.2570146727159408e-01
 9.4391234953684566e-01 1.3014131032185894e-01 9.7836778564895088e-01
 9.2741171158211022e-01 1.3927790813724469e-01 1.0329416579049064e+00
 9.1094203306866905e-01 1.4886080933209772e-01 1.0894173938353924e+00
 8.9450741858568950e-01 1.5889578265295956e-01 1.1477832977933726e+00
 8.7811196398364666e-01 1.6938727311703963e-01 1.2080213937593696e+00
 8.6175975535355387e-01 1.8033829337673055e-01 1.2701071728461533e+00
 8.4545486800862013e-01 1.9175031828025382e-01 1.3340093671787940e+00
 8.2920136546859857e-01 2.0362318395170267e-01 1.3996897541443016e+00
 8.1300329844707186e-01 2.1595499277653118e-01 1.4671029950039483e+00
 7.9686470384192909e-01 2.2874202572502622e-01 1.5361965118000518e+00
 7.8078960372928641e-01 2.4197866347372668e-01 1.6069104063621804e+00
 7.6478200436110155e-01 2.5565731779050099e-01 1.6791774250209890e+00
 7.4884589516673106e-01 2.6976837463065473e-01 1.7529229723678630e+00
 7.3298524775868179e-01 2.8430015034693062e-01 1.8280651770531557e+00
 7.1720401494280128e-01 2.9923886234397146e-01 1.9045150121947585e+00
 7.0150612973315574e-01 3.1456861540664721e-01 1.9821764724734003e+00
 6.8589550437184088e-01 3.3027140480101669e-01 2.0609468094241254e+00
 6.7037602935396856e-01 3.4632713708699164e-01 2.1407168258009128e+00
 6.5495157245807401e-01 3.6271366939376670e-01 2.2213712291994661e+00
 6.3962597778218444e-01 3.7940686769478205e-01 2.3027890443821772e+00
 6.2440306478578944e-01 3.9638068438087382e-01 2.3848440829694537e+00
 6.0928662733795191e-01 4.1360725517184049e-01 2.4674054683562661e+00
 5.9428043277179410e-01 4.3105701513223821e-01 2.5503382128966794e+00
 5.7938822094560316e-01 4.4869883327170096e-01 2.6335038435877327e+00
 5.6461370331077554e-01 4.6650016491906626e-01 2.7167610716939254e+00
 5.4996056198684973e-01 4.8442722076919148e-01 2.7999665010021184e+00
 5.3543244884384245e-01 5.0244515121806499e-01 2.8829753687012669e+00
 5.2103298459212544e-01 5.2051824433200922e-01 2.9656423122577085e+00
 5.0676575788007105e-01 5.3861013554720094e-01 3.0478221551214308e+00
 4.9263432439968347e-01 5.5668402697258423e-01 3.1293707036654999e+00
 4.7864220600044710e-01 5.7470291397830919e-01 3.2101455474415324e+00
 4.6479288981160793e-01 5.9262981659826874e-01 3.2900068546385586e+00
 4.5108982737310604e-01 6.1042801316361750e-01 3.3688181545684297e+00
 4.3753643377538209e-01 6.2806127351729901e-01 3.4464470990703284e+00
 4.2413608680826270e-01 6.4549408914019513e-01 3.5227661949324607e+00
 4.1089212611914688e-01 6.6269189754818791e-01 3.5976534997663965e+00
 3.9780785238069294e-01 6.7962129839602270e-01 3.6709932742334441e+00
 3.8488652646822469e-01 6.9625025884684721e-01 3.7426765841037994e+00
 3.7213136864705132e-01 7.1254830593282970e-01 3.8126018463157916e+00
 3.5954555776990910e-01 7.2848670383837122e-01 3.8806753139795962e+00
 3.4713223048472674e-01 7.4403861427836582e-01 3.9468114961214762e+00
 3.3489448045290476e-01 7.5917923841368140e-01 4.0109335088714744e+00
 3.2283535757831172e-01 7.7388593903845182e-01 4.0729733557417500e+00
 3.1095786724718427e-01 7.8813834208168676e-01 4.1328721356032174e+00
 2.9926496957912002e-01 8.0191841678233089e-01 4.1905801779265373e+00
 2.8775957868935637e-01 8.1521053421497780e-01 4.2460571057898946e+00
 2.7644456196250938e-01 8.2800150415615281e-01 4.2992718280530635e+00
 2.6532273933796346e-01 8.4028059058206228e-01 4.3502024629390030e+00
 2.5439688260708232e-01 8.5203950637195436e-01 4.3988361960359867e+00
 2.4366971472242008e-01 8.6327238805170270e-01 4.4451690764235581e+00
 2.3314390911910582e-01 8.7397575164565489e-01 4.4892057552251439e+00
 2.2282208904856535e-01 8.8414843090769790e-01 4.5309591713918582e+00
 2.1270682692475446e-01 8.9379149937256175e-01 4.5704501899220586e+00
 2.0280064368305778e-01 9.0290817780405241e-01 4.6077071980177671e+00
 1.9310600815201878e-01 9.1150372871785190e-01 4.6427656648736999e+00
 1.8362533643805723e-01 9.1958533972275658e-01 4.6756676708892080e+00
 1.7436099132332300e-01 9.2716199745732553e-01 4.7064614120947255e+00
 1.6531528167684334e-01 9.3424435390032201e-01 4.7352006854974258e+00
 1.5649046187910196e-01 9.4084458680578931e-01 4.7619443608852405e+00
 1.4788873126020274e-01 9.4697625595991219e-01 4.7867558443927374e+00
 1.3951223355174761e-01 9.5265415688005073e-01 4.8097025388361017e+00
 1.3136305635257728e-01 9.5789417348038930e-01 4.8308553054793313e+00
 1.2344323060849380e-01 9.6271313111657042e-01 4.8502879315082561e+00
 1.1575473010610973e-01 9.6712865129751768e-01 4.8680766070750590e+00
 1.0829947098093697e-01 9.7115900921962806e-01 4.8842994153424861e+00
 1.0107931123984697e-01 9.7482299513992809e-01 4.8990358385130133e+00
 9.4096050298015238e-02 9.7813978046405292e-01 4.9123662823837435e+00
 8.7351428530470829e-02 9.8112878928432923e-01 4.9243716215283975e+00
 8.0847126838356528e-02 9.8380957596566887e-01 4.9351327667815799e+00
 7.4584766230015059e-02 9.8620170924458195e-01 4.9447302562935294e+00
 6.8565907416998126e-02 9.8832466318075374e-01 4.9532438710386533e+00
 6.2792050425105661e-02 9.9019771518334765e-01 4.9607522753046940e+00
 5.7264634220546999e-02 9.9183985122611895e-01 4.9673326823621187e+00
 5.1985036351321068e-02 9.9326967826757762e-01 4.9730605452183285e+00
 4.6954572603901741e-02 9.9450534380530053e-01 4.9780092720995430e+00
 4.2174496675317197e-02 9.9556446241729446e-01 4.9822499660752015e+00
 3.7645999860701322e-02 9.9646404907806185e-01 4.9858511880453200e+00
 3.3370210756399100e-02 9.9722045898245515e-01 4.9888787421493612e+00
 2.9348194978695757e-02 9.9784933356650685e-01 4.9913954825260802e+00
 2.5580954898243562e-02 9.9836555238017255e-01 4.9934611402538458e+00
 2.2069429390249320e-02 9.9878319044237984e-01 4.9951321692308639e+00
 1.8814493600487672e-02 9.9911548069272837e-01 4.9964616097103738e+00
 1.5816958727196351e-02 9.9937478114640343e-01 4.9974989681870507e+00
 1.3077571818908050e-02 9.9957254635827397e-01 4.9982901123339500e+00
 1.0597015588270729e-02 9.9971930280839205e-01 4.9988771797136637e+00
 8.3759082419010769e-03 9.9982462783297565e-01 4.9992984990288809e+00
 6.4148033263146022e-03 9.9989713174253469e-01 4.9995885227372137e+00
 4.7141895899703370e-03 9.9994444279041694e-01 4.9997777699269994e+00
 3.2744908614639741e-03 9.9997319468116619e-01 4.9998927784372516e+00
 2.0960659439018454e-03 9.9998901633726267e-01 4.9999560653007942e+00
 1.1792085254784166e-03 9.9999652367498382e-01 4.9999860946951014e+00
 5.2414710628413772e-04 9.9999931317479496e-01 4.9999972526989911e+00
 1.3104494135767058e-04 9.9999995706806066e-01 4.9999998282722418e+00


==> Poly1D_n_Delx_ref1_Eta_ref2_epsil_ref3.txt <==
 1.0000000000000000e-02 6.1799000000000000e-02 5.7289226249263109e-02 4.3648879342798277e-02 4.0463608216902494e-02 2.2910095632615415e-01 Inf
 2.9999999999999999e-02 6.8427000000000002e-02 9.8582503172035055e-02 4.8220967844231626e-02 6.9471754065830213e-02 2.0737866631592791e-01 Inf
 5.0000000000000003e-02 7.5463799999999998e-02 1.2703804203458102e-01 5.3059448057655119e-02 8.9321878737620680e-02 1.8846784816031001e-01 Inf
 1.0000000000000001e-01 9.4719800000000007e-02 1.7967185467561980e-01 6.6225512602683279e-02 1.2562168286005396e-01 1.5099920871876840e-01 Inf
 5.0000000000000000e-01 2.8488999999999998e-01 4.1420185776778939e-01 1.9073175808212001e-01 2.7730509506451856e-01 5.2429653564533690e-02 3.2786364261780266e+146
 1.0000000000000000e+00 4.9999998000000001e-01 6.1261044000000009e-01 3.1830993967389781e-01 3.9000000000000001e-01 3.1415921256636850e-02 2.5641025641025640e-02
 1.2000000000000000e+00 5.7632099999999997e-01 6.8295691906313949e-01 3.5999205460336414e-01 4.2660091251077625e-01 2.7778390862036959e-02 2.8298429742940635e-41
 1.3999999999999999e+00 6.4885599999999999e-01 7.5044296736513916e-01 3.9791492910758963e-01 4.6021376107855760e-01 2.5130999790400337e-02 3.2654409845638922e-74
 1.5000000000000000e+00 6.8395470000000003e-01 7.8335237141087410e-01 4.1569201502425029e-01 4.7610364508908437e-01 2.4056271563014334e-02 5.9161058753102262e-89
 1.6000000000000001e+00 7.1837899999999999e-01 8.1579983447390148e-01 4.3277449071137525e-01 4.9146391791361793e-01 2.3106722356861769e-02 9.5918841833412130e-103
 1.7000000000000000e+00 7.5219650000000005e-01 8.4783720955688835e-01 4.4922540804930633e-01 5.0634377642355211e-01 2.2260539632928365e-02 1.0667584087026254e-115
 2.0000000000000000e+00 8.5054549999999995e-01 9.4193601841043573e-01 4.9527626056787588e-01 5.4849334796611648e-01 2.0190751699938454e-02 2.0052915616817917e-150
 2.2999999999999998e+00 9.4510000000000005e-01 1.0336612190728827e+00 5.3719782150055473e-01 5.8753629780505789e-01 1.8615116442704475e-02 2.7468824353503306e-180
 2.3999999999999999e+00 9.7597000000000000e-01 1.0638188236777797e+00 5.5042396637663438e-01 5.9996862243188709e-01 1.8167813559843028e-02 2.2131174925221918e-189
 2.5000000000000000e+00 1.0065000000000000e+00 1.0937970740095417e+00 5.6328490519576457e-01 6.1214046809425671e-01 1.7753005464480876e-02 4.1922881578739499e-198
 2.6000000000000001e+00 1.0367949999999999e+00 1.1236115054085727e+00 5.7584846136970169e-01 6.2406739670505829e-01 1.7365679811341683e-02 1.7460158881967525e-206
 3.0000000000000000e+00 1.1555000000000000e+00 1.2414678770862768e+00 6.2322193077447441e-01 6.6958892890713739e-01 1.6045648437905669e-02 4.6267717040125102e-237
 4.0000000000000000e+00 1.4402979000000000e+00 1.5291580012753585e+00 7.2657104865062716e-01 7.7139731477712659e-01 1.3763278923061681e-02 1.5682657564673577e-298
 5.0000000000000000e+00 1.7142999999999999e+00 1.8107292908047585e+00 8.1506294130175139e-01 8.6091019171939620e-01 1.2268991133407224e-02 0.0000000000000000e+00
 1.0000000000000000e+01 3.0217000000000001e+00 3.1824477958496304e+00 1.1496209335078043e+00 1.2107782393700586e+00 8.6985194062944703e-03 0.0000000000000000e+00
 2.0000000000000000e+01 5.5564799999999996e+00 5.8738177008252190e+00 1.6108335140387839e+00 1.7028302824528296e+00 6.2079661944252490e-03 0.0000000000000000e+00
 5.0000000000000000e+01 1.3079800000000001e+01 1.3860088121906108e+01 2.5222780530106879e+00 2.6727469902198728e+00 3.9646699490817902e-03 0.0000000000000000e+00
 1.0000000000000000e+02 2.5588000000000001e+01 2.7077106489759881e+01 3.5522105198606311e+00 3.7589331921334850e+00 2.8151484671556978e-03 0.0000000000000000e+00
 1.5000000000000000e+02 3.8090870883019477e+01 4.0237510403489260e+01 4.3440149046391889e+00 4.5888251139002554e+00 2.3020178842665814e-03 0.0000000000000000e+00
 2.0000000000000000e+02 5.0591999999999999e+01 5.3361998190710018e+01 5.0121161805994490e+00 5.2865380803442479e+00 1.9951652435167616e-03 0.0000000000000000e+00
 3.0000000000000000e+02 7.5593699999999998e+01 7.9536937717368033e+01 6.1337348895201593e+00 6.4536924357798631e+00 1.6303280432099501e-03 0.0000000000000000e+00
 4.0000000000000000e+02 1.0059399999999999e+02 1.0564091686933752e+02 7.0797518983101178e+00 7.4349512072779058e+00 1.4124788754796510e-03 0.0000000000000000e+00
 5.0000000000000000e+02 1.2559000000000000e+02 1.3169241824086666e+02 7.9131999029673707e+00 8.2977022951283104e+00 1.2637112827454417e-03 0.0000000000000000e+00


==> Poly1D_n_rM_Mtot_EstM_rEstM_EstEff_EstAVE.txt <==
 1.0000000000000000e-02 1.4158210000000000e+00 2.8143199700000001e+00 1.0095600000000000e+00 1.2529999999999999e+00 8.7639319899999180e-03 1.0061899999999999e+00
 2.9999999999999999e-02 1.4190300000000000e+00 2.7867999999999999e+00 1.0277300000000000e+00 1.2340000000000000e+00 2.5816412789999799e-02 1.0181929999999999e+00
 5.0000000000000003e-02 1.4222500000000000e+00 2.7601499999999999e+00 1.0456500000000000e+00 1.2232000000000001e+00 4.2880837499999824e-02 1.0301499999999999e+00
 1.0000000000000001e-01 1.4302614849999999e+00 2.6967332000000002e+00 1.0881300000000000e+00 1.1935000000000000e+00 8.4561778856100389e-02 1.0591233000000000e+00
 5.0000000000000000e-01 1.4936684004000000e+00 2.3093997499999999e+00 1.3025199999999999e+00 9.6299999999999997e-01 3.1635896720472001e-01 1.2118000000000000e+00
 1.0000000000000000e+00 1.5707960000000001e+00 1.9999990000000001e+00 1.4142100000000000e+00 7.8549999999999998e-01 4.2920357647384022e-01 1.2732395400000001e+00
 1.2000000000000000e+00 1.6009270000000000e+00 1.9069250000000000e+00 1.4419800000000000e+00 7.3767000000000005e-01 4.5153825849599993e-01 1.2820480000000001e+00
 1.3999999999999999e+00 1.6306400000000001e+00 1.8257418999999999e+00 1.4644900000000001e+00 6.9769999999999999e-01 4.6687506096000009e-01 1.2863140000000000e+00
 1.5000000000000000e+00 1.6453400000000000e+00 1.7888500000000001e+00 1.4742299999999999e+00 6.8000000000000005e-01 4.7257455479999999e-01 1.2872200000000000e+00
 1.6000000000000001e+00 1.6599384100000001e+00 1.7541160000000000e+00 1.4831300000000001e+00 6.6379999999999995e-01 4.7723229287500013e-01 1.2875000000000001e+00
 1.7000000000000000e+00 1.6744300000000001e+00 1.7213259000000001e+00 1.4912900000000000e+00 6.4849999999999997e-01 4.8100345952000012e-01 1.2872640000000000e+00
 2.0000000000000000e+00 1.7173153000000001e+00 1.6329931600000001e+00 1.5122100000000001e+00 6.0850000000000004e-01 4.8811596234960009e-01 1.2842320000000000e+00
 2.2999999999999998e+00 1.7593146550000001e+00 1.5569978883000000e+00 1.5289999999999999e+00 5.7520000000000004e-01 4.9074657256354448e-01 1.2789419000000000e+00
 2.3999999999999999e+00 1.7731241000000000e+00 1.5339299799999999e+00 1.5338799999999999e+00 5.6530000000000002e-01 4.9091582663409028e-01 1.2768649000000001e+00
 2.5000000000000000e+00 1.7868400000000000e+00 1.5118578920000001e+00 1.5384700000000000e+00 5.5569999999999997e-01 4.9080563752000006e-01 1.2746780000000000e+00
 2.6000000000000001e+00 1.8004650000000000e+00 1.4907100000000000e+00 1.5427800000000000e+00 5.4654999999999998e-01 4.9044666599999998e-01 1.2724000000000000e+00
 3.0000000000000000e+00 1.8540746770000001e+00 1.4142135620000000e+00 1.5577200000000000e+00 5.1480000000000004e-01 4.8717621715059756e-01 1.2627597600000000e+00
 4.0000000000000000e+00 1.9823221730000000e+00 1.2649110600000000e+00 1.5841000000000001e+00 4.5429999999999998e-01 4.7198218717373885e-01 1.2380956000000001e+00
 5.0000000000000000e+00 2.1032731500000001e+00 1.1547004999999999e+00 1.6013400000000000e+00 4.1149999999999998e-01 4.5360871371419975e-01 1.2156680000000000e+00
 1.0000000000000000e+01 2.6284316090000002e+00 8.5280286500000002e-01 1.6395200000000001e+00 2.9780000000000001e-01 3.7490607970655399e-01 1.1426349000000000e+00
 2.0000000000000000e+01 3.4494440000000002e+00 6.1721339980000001e-01 1.6607799999999999e+00 2.1329999999999999e-01 2.8869431669200019e-01 1.0836930000000000e+00
 5.0000000000000000e+01 5.1857090000000001e+00 3.9605901700000001e-01 1.6743200000000000e+00 1.3610000000000000e-01 1.9269576073099959e-01 1.0371589999999999e+00
 1.0000000000000000e+02 7.2034018977579999e+00 2.8143899999999999e-01 1.6789799999999999e+00 9.6400000000000000e-02 1.3879739522739243e-01 1.0192683119999999e+00
 1.5000000000000000e+02 8.7685866000000008e+00 2.3017409999999999e-01 1.6805500000000000e+00 7.8700000000000006e-02 1.1403371501567960e-01 1.0130048000000000e+00
 2.0000000000000000e+02 1.0093940000000000e+01 1.9950000000000001e-01 1.6813400000000001e+00 6.8300000000000000e-02 9.9061927159999286e-02 1.0098140000000000e+00
 3.0000000000000000e+02 1.2324252899999999e+01 1.6302783000000001e-01 1.6821299999999999e+00 5.5770000000000000e-02 8.1139183817729332e-02 1.0065837000000000e+00
 4.0000000000000000e+02 1.4208690000000001e+01 1.4124000000000000e-01 1.6825200000000000e+00 4.8300000000000003e-02 7.0375641569999203e-02 1.0049530000000000e+00
 5.0000000000000000e+02 1.5870950000000001e+01 1.2636470000000000e-01 1.6827099999999999e+00 4.3209999999999998e-02 6.3002910215001151e-02 1.0039697000000001e+00

